Auditing Predictive Models for Intersectional Biases

Predictive models that satisfy group fairness criteria in aggregate for members of a protected class, but do not guarantee subgroup fairness, could produce biased predictions for individuals at the intersection of two or more protected classes. To address this risk, we propose Conditional Bias Scan (CBS), a flexible auditing framework for detecting intersectional biases in classification models. CBS identifies the subgroup for which there is the most significant bias against the protected class, as compared to the equivalent subgroup in the non-protected class, and can incorporate multiple commonly used fairness definitions for both probabilistic and binarized predictions. We show that this methodology can detect previously unidentified intersectional and contextual biases in the COMPAS pre-trial risk assessment tool and has higher bias detection power compared to similar methods that audit for subgroup fairness.

==> results/_10_06_2022_1705__2_.csv <==
start time of scan,protected class,protected class value,combination scan,event  (Pr(event|..)),conditional variable  (Pr(..|conditional variable)),scan type,direction,other params for scan,found subset,subset score,param in found subset's alternative hypothesis,feature_list,[full dataset] Number of records,[full dataset] Average of events (Pr(event|..)),[control group] Number of records,[control group] Average of events (Pr(event|..)),[treatment group] Number of records,[treatment group] Average of events (Pr(event|..)),[treatment group] Average of adjusted probabilities (\hat{p}),[treatment group] Average of H_0 (\hat{p}/(1-\hat{p})),[found subset by scan] Number of records,[found subset by scan] Average of events (Pr(event|..)),[found subset by scan] Average of adjusted probabilities (\hat{p}),[found subset by scan] Average of H_0 (\hat{p}/(1-\hat{p})),[found subset by scan] Average of H_1 (q*(\hat{p}/(1-\hat{p}))),[found subset by scan] Average of log-likelihoods (ln(H_1 / H_0)),[complement of found subset in treatment group] Number of records,[complement of found subset in treatment group] Average of events (Pr(event|..)),[complement of found subset in treatment group] Average of adjusted probabilities (\hat{p}),[complement of found subset in treatment group] Average of H_0 (\hat{p}/(1-\hat{p})),[treatment group] Average of differences of predicted and adjusted probabilities (average of \tilde{p} - \hat{p}),[treatment group] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p}))),[treatment group] Average of events  (Pr(event|..)),[found subset by scan] Average of events  (Pr(event|..)),[found subset by scan] Average of differences of predicted and adjusted probabilities (\tilde{p} - \hat{p}),[found subset by scan] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p}))),[complement of found subset in treatment group] Average of events  (Pr(event|..)),[complement of found subset in treatment group] Average of differences of predicted and adjusted probabilities (\tilde{p} - \hat{p}),[complement of found subset in treatment group] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p})))
_10_06_2022_1705,Race,Other,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2685,0.6297951582867783,124,0.3387096774193548,0.554005671443056,0.554005671443056,,,,,,,,,,,,,,,,,,,
_10_06_2022_1705,Race,African-American,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Under 25': [False]},91.68838693921076,2.453170599900595,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,1148,0.4747386759581882,1661,0.7152317880794702,0.5742905302948703,0.5742905302948703,1170.0,0.6991452991452991,0.5199949504246306,1.4885295006336745,3.6516168080392886,0.8973813103103823,491.0,0.7535641547861507,0.7036710362993112,2.374627938867508,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",5.280616680857179,10.375597048096301,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,1987,0.6638147961751384,822,0.5036496350364964,0.5698819150696266,0.5698819150696266,23.0,0.9565217391304348,0.6964717215098718,3.797894012258521,39.40541790257209,2.33945661126547,799.0,0.490613266583229,0.5662379031195317,1.305411208567561,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Sex': ['Male'], 'Under 25': [True], 'Prior Offenses': ['1 to 5', 'Over 5']}",1.2533547995637306,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2620,0.6312977099236641,189,0.41798941798941797,0.5754427067741366,0.5754427067741366,4.0,1.0,0.7373925811925903,4.233598447797885,4233598.44779596,13.815510557963819,185.0,0.40540540540540543,0.5719410878677915,1.3361270415300786,,,,,,,,,
_10_06_2022_1705,Race,Asian,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Male']}",1.3862923611208906,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2801,0.6169225276686897,8,0.625,0.5,0.5,2.0,1.0,0.5,1.0,999999.9999995452,13.815510557963819,6.0,0.5,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Race,Native American,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},3.465730902802221,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2804,0.6162624821683309,5,1.0,0.5,0.5,5.0,1.0,0.5,1.0,999999.9999995452,13.815510557963819,0.0,,,,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Native American'], 'Sex': ['Male'], 'Under 25': [True]}",0.3545812362897749,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2212,0.6690777576853526,597,0.4237855946398661,0.6590513623209543,0.6590513623209543,2.0,1.0,0.8380511679663138,5.384856559154739,5384856.55915229,13.815510557963819,595.0,0.4218487394957983,0.6584496823019784,1.9278262914225728,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American']}",13.512736681512365,2.912949275476808,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,1469,0.6718856364874064,1340,0.5567164179104478,0.6540775349001267,0.6540775349001267,121.0,0.7768595041322314,0.555425375607355,1.3805304140319874,4.021415069328172,1.0691660646697698,1219.0,0.5348646431501229,0.6638699149447757,1.975038666460652,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",252.5263691365408,6.035843034173915,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,1937,0.5157459989674755,872,0.841743119266055,0.4844258672601494,0.4844258672601494,871.0,0.8427095292766934,0.4843460419292273,1.019380900113917,6.152823105122542,1.7977155356261243,1.0,0.0,0.5539537304932678,1.2419198822262696,,,,,,,,,
_10_06_2022_1705,Under 25,False,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American', 'Other'], 'Sex': ['Female'], 'ChargeDegree': ['F'], 'Prior Offenses': ['1 to 5', 'Over 5']}",0.5192335837796946,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,754,0.7281167108753316,2055,0.5761557177615572,0.8206214589768346,0.8206214589768346,5.0,1.0,0.904431348574182,30.10469225246819,30104692.25245449,13.815510557963819,2050.0,0.5751219512195122,0.8204170446119631,4.568457194833622,,,,,,,,,
_10_06_2022_1705,Under 25,True,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},127.59756710885405,3.6259685653091234,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2055,0.5761557177615572,754,0.7281167108753316,0.4561551962945184,0.4561551962945184,754.0,0.7281167108753316,0.4561551962945184,1.1456427918985066,4.154064750496989,1.2881214430477472,0.0,,,,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Native American']}",50.920965566282575,1.763274303366133,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,825,0.4909090909090909,1984,0.6693548387096774,0.5772854309788166,0.5772854309788166,1770.0,0.6983050847457627,0.5948285674938575,2.5577932390393703,4.510091091721756,0.5671724802898535,214.0,0.4299065420560748,0.4321856569992567,0.7611390277943205,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Hispanic'], 'Sex': ['Female'], 'Prior Offenses': ['Over 5']}",5.0943048602783065,12.123534906548507,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,1984,0.6693548387096774,825,0.4909090909090909,0.770168046967034,0.770168046967034,11.0,0.9090909090909092,0.4625086716621155,0.9463665547804688,11.47330796127106,2.495148597073111,814.0,0.4852579852579853,0.7743256060927765,3.431162892193732,,,,,,,,,
_10_06_2022_1705,Sex,Male,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic', 'Native American']}",37.02868378320606,4.502113915356566,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,413,0.5956416464891041,2396,0.6206176961602671,0.652975536004326,0.652975536004326,173.0,0.4797687861271676,0.21159127908196693,0.6537637429633107,2.943318844550713,1.5045470454421954,2223.0,0.631578947368421,0.6873252779960343,2.1982118464546576,,,,,,,,,
_10_06_2022_1705,Sex,Female,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Under 25': [True]}",7.471033234879527,14.183505845263458,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.6169455322178711,2396,0.6206176961602671,413,0.5956416464891041,0.548084782267625,0.548084782267625,23.0,0.9565217391304348,0.6263622269707757,2.412263844410265,34.21435833751071,2.652079729280602,390.0,0.5743589743589743,0.5434684201441058,1.1904289738634368,,,,,,,,,
_10_06_2022_1705,Race,Other,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,3144,0.3148854961832061,219,0.1278538812785388,0.2606340407962015,0.2606340407962015,,,,,,,,,,,,,,,,,,,
_10_06_2022_1705,Race,African-American,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},101.60182829735243,2.603336360615472,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,1849,0.2038939967550027,1514,0.4233817701453104,0.2726180274180081,0.2726180274180081,1168.0,0.4366438356164384,0.2610254648251795,0.4638111120193553,1.2074563323774778,0.9567938380312416,346.0,0.3786127167630058,0.3117513022978458,0.4529631561072114,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Female'], 'Under 25': [True]}",4.998734012289418,3.2529083905574687,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,2082,0.35350624399615754,1281,0.22014051522248249,0.299596026035075,0.299596026035075,32.0,0.71875,0.4456730256214441,1.0156646275858168,3.3038639890663326,1.179549485569147,1249.0,0.20736589271417133,0.2958534607934711,0.4201589361311852,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'Over 5'], 'Under 25': [True], 'ChargeDegree': ['F'], 'Sex': ['Male']}",1.0136388128189733,2.329482958438409,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,3043,0.31416365428853105,320,0.19375,0.28239985560313435,0.28239985560313435,16.0,0.8125,0.6522990528446991,2.0611636801305844,4.8014456674163934,0.8456463367031648,304.0,0.1611842105263158,0.26293147680094703,0.3567259603757893,,,,,,,,,
_10_06_2022_1705,Race,Asian,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Sex': ['Male'], 'Prior Offenses': ['Over 5'], 'Under 25': [False]}",1.008406591106347,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,3340,0.30419161676646705,23,0.08695652173913042,0.3040306764573173,0.3040306764573173,1.0,1.0,0.3647991567448795,0.5743052148285049,574305.214828244,13.815510557963819,22.0,0.045454545454545456,0.30126847280788266,0.431164848133507,,,,,,,,,
_10_06_2022_1705,Race,Native American,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5'], 'ChargeDegree': ['M']}",1.5684149908928973,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,3357,0.30235329162943103,6,0.5,0.4564807784809536,0.4564807784809536,2.0,1.0,0.4564807784809537,0.8398613340760341,839861.3340756522,13.815510557963819,4.0,0.25,0.4564807784809537,0.8398613340760341,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",2.6156121928239457,2.9217513652005573,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,1875,0.38293333333333335,1488,0.20161290322580644,0.3734235735212938,0.3734235735212938,20.0,0.7,0.4492926510099706,0.842111186996471,2.460439510257601,1.0721832190854248,1468.0,0.19482288828337874,0.37238993486341,0.5933460209602675,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",14.209687291842101,2.122152727233055,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,1837,0.2896026129559064,1526,0.3184796854521625,0.2983928261110264,0.2983928261110264,226.0,0.6415929203539823,0.4722118050397361,1.028361150381758,2.1823394198631703,0.7524310108502166,1300.0,0.2623076923076923,0.2681750651588058,0.3664470181205286,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",124.2929488432273,5.8556839571840005,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3027059173357121,3014,0.2607830126078301,349,0.6647564469914039,0.26798492879672337,0.26798492879672337,347.0,0.6657060518731989,0.2678331209265047,0.3835590823576259,2.2460007651937746,1.7674128061425238,2.0,0.5,0.29432359427965554,0.4170801119235583,,,,,,,,,
_10_06_2022_1705,Under 25,False,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Race': ['Native American'], 'Sex': ['Male'], 'Prior Offenses': ['1 to 5']}",1.0171032520137864,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,593,0.5345699831365935,2770,0.2530685920577617,0.5771002025580131,0.5771002025580131,2.0,1.0,0.6013655525173218,1.5085639395061383,1508563.9395054525,13.815510557963819,2768.0,0.25252890173410397,0.5770826697907014,1.3645283098356542,,,,,,,,,
_10_06_2022_1705,Under 25,True,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Race': ['African-American', 'Caucasian', 'Hispanic']}",194.44524918378846,9.60419820285194,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,2770,0.2530685920577617,593,0.5345699831365935,0.2064318092317416,0.2064318092317416,381.0,0.5669291338582677,0.15335772616882015,0.20103030603071928,1.9307349038989976,2.262200315677513,212.0,0.4764150943396226,0.3018149490759541,0.4322850348578832,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic'], 'Prior Offenses': ['1 to 5', 'None']}",12.594634088312846,1.5814144712839049,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,1377,0.2403776325344953,1986,0.3459214501510574,0.3279162518466254,0.3279162518466254,798.0,0.2380952380952381,0.17174536031949256,0.2420039631916554,0.3827085694993421,0.4583196815448407,1188.0,0.4183501683501684,0.4328189214077829,0.7631053604292826,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian'], 'Prior Offenses': ['Over 5']}",4.713368112893484,2.2057462042623257,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,1986,0.3459214501510574,1377,0.2403776325344953,0.280076615090269,0.280076615090269,82.0,0.7926829268292683,0.6390363379166665,2.121019628253117,4.678430994185207,0.7910658662809329,1295.0,0.20540540540540544,0.2573471191275157,0.346524097267594,,,,,,,,,
_10_06_2022_1705,Sex,Male,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Hispanic', 'Native American']}",21.132892439838482,3.1785008100160965,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,762,0.3018372703412073,2601,0.30296039984621304,0.32981666028570056,0.32981666028570056,270.0,0.2296296296296297,0.10578383902635699,0.16931064118918632,0.5381540101641731,1.1564096422365493,2331.0,0.31145431145431146,0.3557664079219178,0.5522320045037303,,,,,,,,,
_10_06_2022_1705,Sex,Female,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'Race': ['African-American', 'Caucasian', 'Hispanic']}",28.47599001679289,15.084008372919055,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.30270591733571217,2601,0.30296039984621304,762,0.3018372703412073,0.3702134082802567,0.3702134082802567,40.0,0.8,0.2676696094705749,0.5364061207539044,8.091154416736922,2.713635134482076,722.0,0.2742382271468144,0.37589450516721984,0.6022932152967747,,,,,,,,,
_10_06_2022_1705,Race,Other,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None'], 'Under 25': [True], 'Sex': ['Female'], 'ChargeDegree': ['M']}",1.3256618504106503,3.631902108743483,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,5829,0.459941670955567,343,0.20408163265306128,0.3685059566557575,0.3685059566557575,7.0,0.7142857142857143,0.4124741965756649,0.7309349811037666,2.654684299225148,1.289756507937355,336.0,0.19345238095238096,0.3675899516574262,0.5812525474900492,,,,,,,,,
_10_06_2022_1705,Race,African-American,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False]}",185.89378836585016,2.7275478710258803,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,2997,0.307640974307641,3175,0.5760629921259842,0.4300683017444861,0.4300683017444861,1962.0,0.5596330275229358,0.3724973371279681,0.9347684937373734,2.54962581499545,1.0034029898179258,1213.0,0.6026380873866447,0.5231880318167219,1.0972627927317833,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Female'], 'Under 25': [True]}",7.946211774074242,3.8064559698863767,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,4069,0.5050380928975178,2103,0.3309557774607703,0.40485348650168107,0.40485348650168107,45.0,0.7777777777777778,0.4990974507519034,2.0407480620736926,7.768017643914452,1.3366985646110316,2058.0,0.3211856171039845,0.402792758420408,0.6744606065978629,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male'], 'Prior Offenses': ['1 to 5', 'Over 5']}",0.8137112125174929,1.622697345292039,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,5663,0.4608864559420802,509,0.2770137524557957,0.3923961685259624,0.3923961685259624,45.0,0.8222222222222222,0.7442618786193669,4.038036820620675,6.5525116290126775,0.484089792580034,464.0,0.2241379310344828,0.35827126129707626,0.5582908161807152,,,,,,,,,
_10_06_2022_1705,Race,Asian,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,6141,0.4468327633935841,31,0.2258064516129032,0.3950574129189021,0.3950574129189021,,,,,,,,,,,,,,,,,,,
_10_06_2022_1705,Race,Native American,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'Over 5']}",2.5310161544280683,7.0000001865118335,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,6161,0.4452199318292485,11,0.7272727272727273,0.5,0.5,8.0,0.875,0.5,1.0,7.0000001865118335,1.9459101756998607,3.0,0.3333333333333333,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'ChargeDegree': ['M'], 'Sex': ['Female']}",4.382244081994782,3.7083133061128586,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,4087,0.5378027893320284,2085,0.2652278177458033,0.4570317588299549,0.4570317588299549,25.0,0.76,0.4790141371846046,1.069033053935316,3.964309498582799,1.3105771387708314,2060.0,0.25922330097087376,0.4567649823936122,0.8408238931396922,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",20.706286024802093,2.517589200132406,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,3306,0.4594676346037507,2866,0.4298674110258199,0.472309840119636,0.472309840119636,237.0,0.6624472573839663,0.4699538427760247,1.1584583314725911,2.916522184118808,0.9233017770116384,2629.0,0.4089007227082541,0.4725222293818797,0.8958144886905062,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",379.29863034523873,6.0297184968521815,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,4951,0.3605332256109877,1221,0.7911547911547911,0.4225484586565731,0.4225484586565731,1218.0,0.7922824302134647,0.4226677258820288,0.8535073848956513,5.146409265905361,1.79670032587688,3.0,0.3333333333333333,0.3741259651215272,0.5977655954271565,,,,,,,,,
_10_06_2022_1705,Under 25,False,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5'], 'ChargeDegree': ['M'], 'Sex': ['Male'], 'Race': ['Native American']}",0.7385134531067941,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,1347,0.6429101707498144,4825,0.3906735751295337,0.6810595079034596,0.6810595079034596,2.0,1.0,0.6912476172188337,2.2388414009707174,2238841.4009696995,13.815510557963819,4823.0,0.3904208998548621,0.6810552831017531,2.1353395965452866,,,,,,,,,
_10_06_2022_1705,Under 25,True,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",281.1156733972159,4.198580063081874,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,4825,0.3906735751295337,1347,0.6429101707498144,0.3520283049046078,0.3520283049046078,1341.0,0.6442953020134228,0.3522284373012055,0.7860336871451807,3.3002253677585065,1.4347463879087174,6.0,0.3333333333333333,0.3072987142650132,0.4436237099501781,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic'], 'Prior Offenses': ['1 to 5', 'None']}",41.172080480431475,1.4724470015698985,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,2202,0.33424159854677565,3970,0.5075566750629723,0.45016712975894535,0.45016712975894535,2839.0,0.4343078548784784,0.3601113630383837,0.8860604167736429,1.3046770038881201,0.3869256437532015,1131.0,0.6914235190097259,0.6762222329593601,2.088538194392088,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",6.303610324992063,4.788572004605486,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,3970,0.5075566750629723,2202,0.33424159854677565,0.3984579367715515,0.3984579367715515,27.0,0.7777777777777778,0.4642627587497696,1.6814511604717015,8.051749954146198,1.5662322468520695,2175.0,0.3287356321839081,0.3976410493263048,0.6601396872771157,,,,,,,,,
_10_06_2022_1705,Sex,Male,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic']}",65.83954191621226,4.32847227739955,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,1175,0.4051063829787234,4997,0.455273163898339,0.4820527897410233,0.4820527897410233,456.0,0.3092105263157895,0.12793597844474294,0.20113691852679105,0.8706155758047873,1.4652146569863316,4541.0,0.4699405417308963,0.5176126369004832,1.0730227955695837,,,,,,,,,
_10_06_2022_1705,Sex,Female,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True]}",18.752265288371827,4.233163599116754,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4457226182760856,4997,0.455273163898339,1175,0.4051063829787234,0.3666733011933809,0.3666733011933809,87.0,0.7241379310344828,0.4174457448100786,1.0258129745572568,4.34243414339746,1.442949609295794,1088.0,0.3795955882352941,0.3626133723380012,0.5689064636766937,,,,,,,,,
_10_06_2022_1705,Race,Other,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Under 25': [False], 'Prior Offenses': ['1 to 5'], 'Sex': ['Male']}",1.8424103180533609,0.2371794830754579,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565614,2681,0.6307348004475942,70,0.6,0.589504685686334,0.589504685686334,8.0,0.25,0.58426924783562,1.405403003732088,0.3333327579378724,-1.4389381119087878,62.0,0.6451612903225806,0.5901802260541681,1.4400969976919058,,,,,,,,,
_10_06_2022_1705,Race,African-American,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Under 25': [False]}",3.6035523573252415,0.7984877806945858,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,922,0.5911062906724512,1829,0.6495352651722253,0.6295040739028752,0.6295040739028752,581.0,0.5008605851979346,0.5558665280284105,1.2989772664105177,1.0372174746288458,-0.22503561426872234,1248.0,0.71875,0.6637856557563051,1.97429308749296,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'ChargeDegree': ['F'], 'Sex': ['Female'], 'Under 25': [True]}",2.4170481790602416,0.4426343362057569,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,2055,0.6418491484184915,696,0.5948275862068966,0.5848047472980581,0.5848047472980581,31.0,0.3548387096774194,0.5486605796221108,1.2947101582551934,0.5730831714781381,-0.8150112759608692,665.0,0.606015037593985,0.5864896633852074,1.4183192328068799,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Male']}",2.355868655972106,0.5767820762330245,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,2610,0.6337164750957854,141,0.5602836879432624,0.6383575068320846,0.6383575068320846,69.0,0.5362318840579711,0.6583453624594512,2.3170503856740323,1.3364331321855978,-0.5502907679862024,72.0,0.5833333333333334,0.6192024785225233,1.6260675125196362,,,,,,,,,
_10_06_2022_1705,Race,Asian,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'Under 25': [False]}",0.6931457258136526,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565614,2744,0.6297376093294461,7,0.7142857142857143,0.5,0.5,1.0,0.0,0.5,1.0,1.4547473508860094e-06,-13.44067831442108,6.0,0.8333333333333334,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Race,Native American,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5'], 'Sex': ['Male'], 'Under 25': [False], 'ChargeDegree': ['M']}",1.3862914516273053,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,2743,0.6299671892088954,8,0.625,0.5,0.5,2.0,0.0,0.5,1.0,1.4547473508860094e-06,-13.44067831442108,6.0,0.8333333333333334,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Other']}",50.175674009439405,0.4208710374870545,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565611,2198,0.6733393994540491,553,0.4575045207956601,0.6630398966224269,0.6630398966224269,552.0,0.4565217391304348,0.6630291563172128,2.0547887157056155,0.8648010585957193,-0.8654288164854016,1.0,1.0,0.6689685451005349,2.020860964115033,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male'], 'Race': ['African-American', 'Caucasian', 'Native American', 'Other']}",30.45784218699655,0.5074385621911186,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,1519,0.6497695852534562,1232,0.6055194805194806,0.6316020347201928,0.6316020347201928,559.0,0.5420393559928444,0.6984435719344803,2.3849733128252337,1.2102274287242147,-0.6783796351164529,673.0,0.6582466567607727,0.5760828381335862,1.3589514413552413,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian'], 'ChargeDegree': ['F'], 'Sex': ['Male'], 'Under 25': [False]}",0.7871469495186176,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,1785,0.5596638655462185,966,0.7598343685300207,0.5281789125636926,0.5281789125636926,1.0,0.0,0.544859306355768,1.1971228105164025,1.7415112372839508e-06,-13.44067831442108,965.0,0.7606217616580311,0.5281616271815246,1.1193698045934848,,,,,,,,,
_10_06_2022_1705,Under 25,False,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Native American', 'Other'], 'Sex': ['Male'], 'Prior Offenses': ['1 to 5', 'None']}",56.77053791084745,0.4422559864098199,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,866,0.6339491916859122,1885,0.6281167108753316,0.7063316895163598,0.7063316895163598,728.0,0.5178571428571429,0.7035414321979551,2.562179088113356,1.13313903997218,-0.8158664097765009,1157.0,0.6974935177182369,0.7080873570425412,2.425682388637524,,,,,,,,,
_10_06_2022_1705,Under 25,True,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None'], 'Sex': ['Male'], 'Race': ['Hispanic'], 'ChargeDegree': ['M']}",1.2528482706377424,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,1885,0.6281167108753316,866,0.6339491916859122,0.5072437851786451,0.5072437851786451,3.0,0.0,0.3413854679784831,0.5183388027146202,7.540520001105195e-07,-13.44067831442108,863.0,0.6361529548088065,0.5078203494331069,1.0317784346593748,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Male'], 'Under 25': [False], 'Race': ['Asian']}",1.636649686884347,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,736,0.5502717391304348,2015,0.6590570719602977,0.5814402240989571,0.5814402240989571,2.0,0.0,0.5307341170220944,1.411063739619951,2.052741237143429e-06,-13.44067831442108,2013.0,0.6597118728266269,0.5814906027448358,1.3894326066716782,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None']}",51.6176372537025,0.39797723685404907,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,2015,0.6590570719602977,736,0.5502717391304348,0.6544951634844413,0.6544951634844413,519.0,0.4913294797687861,0.7011612571314081,2.5937595636675246,1.0322572642121686,-0.9213604691673812,217.0,0.6912442396313364,0.5428836307527667,1.1876267560638278,,,,,,,,,
_10_06_2022_1705,Sex,Male,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['Native American'], 'Prior Offenses': ['1 to 5', 'Over 5']}",5.10451293634422,0.030700538910963613,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,476,0.5168067226890757,2275,0.6536263736263737,0.565213445833621,0.565213445833621,4.0,0.25,0.9064343017190196,11.313690689315234,0.3473364012339291,-3.483475070440008,2271.0,0.6543372963452224,0.564612440363105,1.2968042560379562,,,,,,,,,
_10_06_2022_1705,Sex,Female,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Other'], 'Prior Offenses': ['None']}",53.90823858950533,0.16391786585831825,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2751,0.6299527444565612,2275,0.6536263736263737,476,0.5168067226890757,0.6469463594096876,0.6469463594096876,147.0,0.32653061224489793,0.7261282068669096,3.24242427276366,0.5314912669986286,-1.808389794546208,329.0,0.6018237082066871,0.611567236077736,1.5744481230222054,,,,,,,,,
_10_06_2022_1705,Race,Other,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None'], 'ChargeDegree': ['M'], 'Sex': ['Male'], 'Under 25': [False]}",5.7125276378959695,0.16195608578659604,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,3148,0.3157560355781449,273,0.30036630036630035,0.2962922055930654,0.2962922055930654,47.0,0.0425531914893617,0.21533104036616926,0.27442278392999586,0.044444439935962914,-1.8204300558887079,226.0,0.3539823008849557,0.3131292620783048,0.4558780055556862,,,,,,,,,
_10_06_2022_1705,Race,African-American,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Female'], 'Prior Offenses': ['1 to 5', 'None']}",4.605374937016794,0.6002243021711982,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,2075,0.2906024096385542,1346,0.3514115898959881,0.3244248079755165,0.3244248079755165,219.0,0.182648401826484,0.2688819643581276,0.3815658840632444,0.2290251164941973,-0.5104518566736151,1127.0,0.3842058562555457,0.3352179603732164,0.5042524322128372,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Under 25': [True]}",5.056676757273685,0.5635898555838212,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,2014,0.3316782522343595,1407,0.2899786780383795,0.30896312685568866,0.30896312685568866,137.0,0.3284671532846715,0.4597136152378161,0.912597115465823,0.5143304765115961,-0.5734284984385866,1270.0,0.2858267716535433,0.2927010662979322,0.4138293617465361,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Prior Offenses': ['1 to 5'], 'ChargeDegree': ['M']}",2.6661040701968384,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,3053,0.3164100884376024,368,0.2989130434782609,0.3034919967885916,0.3034919967885916,4.0,0.0,0.48608512631527095,0.949131312247919,1.3807462621356223e-06,-13.44067831442108,364.0,0.3021978021978022,0.301485478881705,0.4316094651819669,,,,,,,,,
_10_06_2022_1705,Race,Asian,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Male']}",6.1296610618977025,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,3397,0.31586694141889904,24,0.125,0.3407622402794677,0.3407622402794677,16.0,0.0,0.3180154465910751,0.4673892282484408,6.799332416270755e-07,-13.440678314421088,8.0,0.375,0.3862558276562527,0.6293433731211343,,,,,,,,,
_10_06_2022_1705,Race,Native American,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},1.8827773520552242,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,3418,0.3148039789350497,3,0.0,0.4661250912929906,0.4661250912929906,3.0,0.0,0.4661250912929906,0.8730979555152687,1.270136937849828e-06,-13.44067831442108,0.0,,,,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},97.11030933515276,0.44658700017965824,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,1889,0.3875066172578084,1532,0.2245430809399478,0.3902395046536376,0.3902395046536376,1532.0,0.2245430809399478,0.3902395046536376,0.6598848889496025,0.2946960130198866,-0.8061210484196779,0.0,,,,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Under 25': [True], 'Sex': ['Female'], 'Race': ['Caucasian', 'Hispanic', 'Other']}",2.0340728255918648,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,1787,0.2697257974258534,1634,0.3635250917992656,0.27522136357004706,0.27522136357004706,7.0,0.0,0.2520453977267043,0.3374331617707553,4.908799981870965e-07,-13.44067831442108,1627.0,0.3650891210817456,0.2753210757771174,0.3799214611800129,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian'], 'ChargeDegree': ['M'], 'Under 25': [False], 'Sex': ['Male']}",0.2591904454440928,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,3166,0.2962728995578016,255,0.5411764705882353,0.2227851721209967,0.2227851721209967,1.0,0.0,0.228324285292914,0.295881133669707,4.3043229538315534e-07,-13.44067831442108,254.0,0.5433070866141733,0.2227633645888238,0.2866094499919923,,,,,,,,,
_10_06_2022_1705,Under 25,False,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Other'], 'Prior Offenses': ['Over 5'], 'Sex': ['Male']}",271.34577572614535,0.02107262799800501,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,481,0.4261954261954262,2940,0.29625850340136056,0.4584913928927135,0.4584913928927135,225.0,0.5155555555555555,0.9784098330312372,54.29443114147868,1.1441263498076788,-3.859780331938364,2715.0,0.27808471454880296,0.415404229345318,0.7105837062079864,,,,,,,,,
_10_06_2022_1705,Under 25,True,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Sex': ['Female'], 'Prior Offenses': ['1 to 5', 'None'], 'Race': ['Caucasian', 'Hispanic', 'Other']}",5.012727892920742,0.09969389749268716,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,2940,0.29625850340136056,481,0.4261954261954262,0.3097650831869324,0.3097650831869324,18.0,0.05555555555555555,0.371048388353723,0.5900589340895416,0.058825274889767,-2.3056508125868977,463.0,0.4406047516198704,0.3073825788823921,0.4437985091197957,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Prior Offenses': ['Over 5'], 'Race': ['African-American', 'Caucasian'], 'Under 25': [False]}",15.15919406953634,0.3991286571464925,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,1466,0.286493860845839,1955,0.33554987212276216,0.3415291601504332,0.3415291601504332,146.0,0.4452054794520548,0.6673799013312387,2.0185497112582134,0.8056610356379282,-0.9184714650790762,1809.0,0.32669983416252074,0.31523053758968245,0.4603454956652179,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Under 25': [False], 'Sex': ['Male'], 'Race': ['Asian', 'Native American', 'Other']}",8.336661117458465,0.1579624945511151,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,1955,0.33554987212276216,1466,0.286493860845839,0.29585104737692186,0.29585104737692186,60.0,0.05,0.24120833378814785,0.3387796082915118,0.053514472028777,-1.8453976503921403,1406.0,0.2965860597439545,0.2981828843721751,0.4248726309637369,,,,,,,,,
_10_06_2022_1705,Sex,Male,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Prior Offenses': ['Over 5'], 'Race': ['African-American', 'Caucasian', 'Hispanic'], 'Under 25': [False]}",24.465172211314,0.319647005663934,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,699,0.23891273247496425,2722,0.3339456282145481,0.2722812575443896,0.2722812575443896,156.0,0.4551282051282051,0.7210716598910152,2.6669657327566427,0.8524876106839799,-1.1405379993592344,2566.0,0.32657833203429465,0.24499703978676,0.32449811814984675,,,,,,,,,
_10_06_2022_1705,Sex,Female,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None']}",76.97265830772069,0.3392948197063148,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3421,0.31452791581408945,2722,0.3339456282145481,699,0.23891273247496425,0.4361293812491517,0.4361293812491517,671.0,0.21907600596125187,0.4447841897847333,0.8582613291978911,0.2912036229510999,-1.0808858748996601,28.0,0.7142857142857143,0.2287230767000309,0.2965511735025356,,,,,,,,,
_10_06_2022_1705,Race,Other,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False], 'Prior Offenses': ['None', 'Over 5'], 'ChargeDegree': ['M']}",5.1331950935647415,0.24813707524240725,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,5829,0.46062789500772,343,0.3615160349854227,0.36389662228242586,0.36389662228242586,53.0,0.07547169811320754,0.2396823533747175,0.3376570012578969,0.08378522072725639,-1.3937739627604708,290.0,0.4137931034482759,0.3865978507379719,0.6302518685385764,,,,,,,,,
_10_06_2022_1705,Race,African-American,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Under 25': [False], 'Sex': ['Female']}",3.802956825361328,0.7084459862297523,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,2997,0.38304971638304974,3175,0.5231496062992126,0.4974330137412194,0.4974330137412194,331.0,0.27492447129909364,0.34288321512799663,0.5938501602289847,0.42071076243612016,-0.3446814595539708,2844.0,0.5520393811533052,0.515420349655769,1.0636442312210792,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",5.00860067423725,0.4512863593037142,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4069,0.4883263701155075,2103,0.3908701854493581,0.4005823433464421,0.4005823433464421,73.0,0.3150684931506849,0.4916896147061686,1.139690379924822,0.51432672228974,-0.7956531979467394,2030.0,0.3935960591133005,0.3973060720118316,0.6592169815582265,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['M'], 'Sex': ['Female'], 'Under 25': [True], 'Prior Offenses': ['1 to 5']}",1.639010631193408,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,5663,0.4626523044322797,509,0.3713163064833006,0.3977671849790227,0.3977671849790227,3.0,0.0,0.4209334882657289,0.7269173397802909,1.0574810743584836e-06,-13.44067831442108,506.0,0.3735177865612648,0.3976298353547932,0.6601087814317551,,,,,,,,,
_10_06_2022_1705,Race,Asian,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male'], 'Prior Offenses': ['None', 'Over 5']}",6.899788905034611,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,6141,0.4561146393095587,31,0.25806451612903225,0.4205878287798383,0.4205878287798383,15.0,0.0,0.36422217360403003,0.5975942041608585,8.693485854078415e-07,-13.440678314421088,16.0,0.5,0.473430630507158,0.8990850169715269,,,,,,,,,
_10_06_2022_1705,Race,Native American,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Male']}",3.465728629068263,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,6161,0.4551209219282584,11,0.4545454545454545,0.5,0.5,5.0,0.0,0.5,1.0,1.4547473508860094e-06,-13.44067831442108,6.0,0.8333333333333334,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},148.41172598746462,0.43634063286949465,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4087,0.5412282848054808,2085,0.2863309352517985,0.4636373490553158,0.4636373490553158,2085.0,0.2863309352517985,0.4636373490553158,1.0349241980170123,0.4515794795346948,-0.829332072614812,0.0,,,,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Native American']}",7.98553706389113,0.7652575727759416,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,3306,0.4443436176648518,2866,0.4675505931612003,0.4379305898631313,0.4379305898631313,1042.0,0.4203454894433781,0.4778449213472459,1.2081563034872282,0.9245507603405799,-0.2675428053859917,1824.0,0.4945175438596491,0.4151286526885383,0.7097777222235332,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False], 'Race': ['Asian']}",1.1075230004653664,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4951,0.3912340941223995,1221,0.7141687141687142,0.4801815553068594,0.4801815553068594,2.0,0.0,0.4103374872716963,0.7848249904143756,1.1417220757144506e-06,-13.44067831442108,1219.0,0.7153404429860541,0.4802961477072452,0.9241727679876598,,,,,,,,,
_10_06_2022_1705,Under 25,False,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Male']}",205.638174207794,0.4456966048666233,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,1347,0.5597624350408315,4825,0.42590673575129534,0.5445116969399136,0.5445116969399136,2846.0,0.35137034434293746,0.5327156492086609,1.387062992338312,0.6182092664213219,-0.8081168165892251,1979.0,0.5330975240020213,0.5614755937782933,1.2803747882949656,,,,,,,,,
_10_06_2022_1705,Under 25,True,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Female']}",1.0646978495007584,0.6996120641914407,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4825,0.42590673575129534,1347,0.5597624350408315,0.4195052174301071,0.4195052174301071,84.0,0.27380952380952384,0.3462535788044481,0.5748049100982053,0.4021404496611807,-0.3572292915732224,1263.0,0.5787806809184481,0.4243770603790815,0.7372483463889725,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Other'], 'Prior Offenses': ['None'], 'Under 25': [True], 'Sex': ['Female']}",1.252251058113605,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,2202,0.3746594005449591,3970,0.4997481108312343,0.4595526595850588,0.4595526595850588,4.0,0.0,0.26754101036133976,0.3700656727422439,5.383520570756282e-07,-13.44067831442108,3966.0,0.5002521432173475,0.4597463173250726,0.8509822923348839,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Native American', 'Other'], 'Prior Offenses': ['None', 'Over 5'], 'Sex': ['Male'], 'Under 25': [False]}",8.209203904240631,0.18632781530998085,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,3970,0.4997481108312343,2202,0.3746594005449591,0.4072010886129826,0.4072010886129826,62.0,0.06451612903225806,0.2571713704168501,0.3817595558699407,0.07113242401895448,-1.6802477086546757,2140.0,0.3836448598130841,0.4115477439999737,0.6993732113416442,,,,,,,,,
_10_06_2022_1705,Sex,Male,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Race': ['Asian', 'Native American'], 'Under 25': [False]}",10.156174426096301,0.02453689331705464,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,1175,0.35148936170212763,4997,0.4794876926155693,0.4068510008233986,0.4068510008233986,19.0,0.05263157894736842,0.4320036070805251,2.8562535594611287,0.07008358887495526,-3.707577444410448,4978.0,0.4811169144234632,0.4067549985094402,0.6856442068410968,,,,,,,,,
_10_06_2022_1705,Sex,Female,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",20.83669265952888,0.4213812640147484,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4997,0.4794876926155693,1175,0.35148936170212763,0.4268679753093277,0.4268679753093277,246.0,0.3780487804878049,0.5752843480076187,1.6476464224611502,0.6942873321460589,-0.8642172398848885,929.0,0.3444564047362756,0.3875671920113945,0.6328321849449406,,,,,,,,,
_10_06_2022_1705,Race,Other,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160208,2685,0.5334370877072637,124,0.4298854866766096,0.5107239899621231,,,,,,,,,,,,-0.08083850328551437,-0.34692461081433856,,,,,,,
_10_06_2022_1705,Race,African-American,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},67.1129619251619,0.2842715415971591,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160166,1148,0.4665725360023271,1661,,0.5082135243353453,,1661.0,,0.5082135243353453,,,,0.0,,,,0.06370646934991606,0.2842715415971591,0.5719199936852615,0.5719199936852615,0.06370646934991606,0.2842715415971591,,,
_10_06_2022_1705,Race,Caucasian,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",1.0867644021540501,0.30741055993771865,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160169,1987,0.5506321135647231,822,,0.5113845228062315,,23.0,,0.5683986374716906,,,,799.0,,0.5097433155004671,,-0.03513346296585688,-0.15358588753174424,0.4762510598403733,0.633672457863241,0.0652738203915506,0.30741055993771865,0.4717195302352092,-0.038023785265257966,-0.1522209382595236
_10_06_2022_1705,Race,Hispanic,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'Sex': ['Male'], 'ChargeDegree': ['F'], 'Under 25': [True]}",0.3613383208064752,0.6011142327432243,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160205,2620,0.5352714497371385,189,,0.5182913731904633,,2.0,,0.6947893546123478,,,,187.0,,0.5164036942447746,,-0.0782216243513161,-0.33546521400969664,0.4400697488391467,0.8059210526315791,0.11113169801923116,0.6011142327432243,0.43615690067024376,-0.08024679357453085,-0.3224123107107646
_10_06_2022_1705,Race,Asian,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5'], 'Under 25': [True], 'Sex': ['Male']}",1.0134904106795823,1.423720766639008,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160215,2801,0.5288916917077827,8,,0.5,,1.0,,0.5,,,,7.0,,0.5,,0.01984404605061017,0.0915443868920064,0.5198440460506102,0.8059210526315791,0.305921052631579,1.423720766639008,0.4789759022533289,-0.02102409774667108,-0.08414600585918736
_10_06_2022_1705,Race,Native American,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'Over 5'], 'ChargeDegree': ['F']}",2.1762807849855905,1.04313968024076,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160214,2804,0.5285574949882039,5,,0.5,,4.0,,0.5,,,,1.0,,0.5,,0.20183297899606026,0.9008991604837724,0.7018329789960601,0.7317335677904437,0.2317335677904439,1.04313968024076,0.5822306238185255,0.08223062381852553,0.3319370814558217
_10_06_2022_1705,Prior Offenses,None,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male'], 'ChargeDegree': ['M'], 'Race': ['Other']}",0.03912002560155525,0.11419285675492907,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160184,2212,0.5492251147392887,597,,0.5449483978398345,,6.0,,0.5102984470219876,,,,591.0,,0.5453001739902693,,-0.09151719677016963,-0.3871892027963197,0.4534312010696639,0.5351009523729019,0.02480250535091436,0.11419285675492907,0.4526020665386665,-0.09269810745160284,-0.3718616651159544
_10_06_2022_1705,Prior Offenses,1 to 5,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",6.127217335198755,0.3012865581984909,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160169,1469,0.5557937459544323,1340,,0.5492025522126088,,135.0,,0.5099477898638304,,,,1205.0,,0.5536003886583206,,-0.04985675517169032,-0.20137432423240328,0.4993457970409182,0.576562562890112,0.06661477302628188,0.3012865581984909,0.4906949560536642,-0.06290543260465647,-0.2524530395093299
_10_06_2022_1705,Prior Offenses,Over 5,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American']}",185.20905955990972,0.6605295722423197,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160172,1937,0.4851945250766232,872,,0.4755669037566812,,849.0,,0.4753499735817409,,,,23.0,,0.4835744567359986,,0.15030762120716346,0.6506084071609368,0.6258745249638452,0.6279580454963016,0.15260807191456008,0.6605295722423197,0.5489654409614342,0.0653909842254356,0.26221734981259043
_10_06_2022_1705,Under 25,False,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'Race': ['Native American'], 'ChargeDegree': ['F']}",0.18868647916156955,0.4343805695027916,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160166,754,0.5810665110306964,2055,,0.6286699240660417,,2.0,,0.7287625271370985,,,,2053.0,,0.6285724154415204,,-0.11895691602480699,-0.4982033833106472,0.5097130080412388,0.8059210526315791,0.07715852549448042,0.4343805695027916,0.5094244468677459,-0.11914796857377452,-0.4883950700214135
_10_06_2022_1705,Under 25,True,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},101.102540546853,0.5178576060311155,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160166,2055,0.5097130080412388,754,,0.4613544696240009,,754.0,,0.4613544696240009,,,,0.0,,,,0.11971204140669232,0.5178576060311155,0.5810665110306964,0.5810665110306964,0.11971204140669232,0.5178576060311155,,,
_10_06_2022_1705,ChargeDegree,F,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",32.288704185760935,0.18450436302278794,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160171,825,0.4754637422876267,1984,,0.5129970683588909,,1897.0,,0.5154072284278952,,,,87.0,,0.4604444976588838,,0.03807490414846578,0.1721237286826013,0.5510719725073588,0.5562063823207064,0.040799153892809546,0.18450436302278794,0.4391182320944757,-0.021326265564408087,-0.08618809809864389
_10_06_2022_1705,ChargeDegree,M,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian'], 'Prior Offenses': ['Over 5'], 'Sex': ['Female']}",3.2204308959276786,0.6155275973100761,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160171,1984,0.5510719725073588,825,,0.5959206962105398,,17.0,,0.4727856917792327,,,,808.0,,0.5985114079374361,,-0.12045695392291952,-0.5046390861869361,0.4754637422876267,0.6146530580534008,0.14186736627416807,0.6155275973100761,0.4725352542083962,-0.12597615372903986,-0.5092361402707762
_10_06_2022_1705,Sex,Male,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Hispanic', 'Native American'], 'Prior Offenses': ['Over 5'], 'Under 25': [False]}",5.195808819628542,0.13339364985127988,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160191,413,0.5112343928684574,2396,,0.5386815988359579,,584.0,,0.6144336605387474,,,,1812.0,,0.5142670270730297,,-0.006776516787872912,-0.017721617676805454,0.5319050820480904,0.6371414025992604,0.022707742060506127,0.13339364985127988,0.4979878573229856,-0.016279169750044176,-0.06513221815680896
_10_06_2022_1705,Sex,Female,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Under 25': [True]}",2.3067820734470956,0.4478724656831883,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",2809,0.5288659241160191,2396,0.5319050820480904,413,,0.5031471975092624,,23.0,,0.5345179882496377,,,,390.0,,0.50129712523483,,0.008087195359195002,0.03607381676551063,0.5112343928684574,0.633672457863241,0.09915446961360344,0.4478724656831883,0.5040136864713289,0.002716561236498993,0.010866578168583213
_10_06_2022_1705,Race,Other,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True], 'Prior Offenses': ['None'], 'ChargeDegree': ['M']}",0.5962606036934259,0.44581782665621983,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.39352233694859184,3144,0.3991994338015009,219,,0.3787967176877503,,6.0,,0.4346374651931608,,,,213.0,,0.3772237388847809,,-0.06677571638092178,-0.3379169298240504,0.3120210013068292,0.5373708105064593,0.10273334531329836,0.44581782665621983,0.3056731193575439,-0.07155061952723701,-0.3190777260094592
_10_06_2022_1705,Race,African-American,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},41.89217847844931,0.2678305104466476,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485921,1849,0.3523919473230351,1514,,0.3866827220063273,,1168.0,,0.3835108856537677,,,,346.0,,0.3973899614854861,,0.05707085035683231,0.22640959885676404,0.4437535723631592,0.4500771873497155,0.06656630169594759,0.2678305104466476,0.4224068026975586,0.025016841212072538,0.10345124305583277
_10_06_2022_1705,Race,Caucasian,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None'], 'Sex': ['Female'], 'Under 25': [True]}",0.5170804060015811,0.18264727261486927,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485921,2082,0.4149664332317089,1281,,0.3912922787452116,,31.0,,0.4751559071685536,,,,1250.0,,0.3892124607603123,,-0.032622875802432116,-0.17449565460865107,0.3586694029427769,0.5179494520169307,0.04279354484837688,0.18264727261486927,0.3547192577257378,-0.03449320303457448,-0.14773502186177173
_10_06_2022_1705,Race,Hispanic,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Prior Offenses': ['Over 5']},0.7441207431433584,0.2727857663338318,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485912,3043,0.3973975268543852,320,,0.3852000382443713,,20.0,,0.4952865853652576,,,,300.0,,0.3778609351029789,,-0.02852833530618865,-0.15755684808711334,0.3566717029381818,0.5587435765935862,0.06345699122832851,0.2727857663338318,0.34320024469448857,-0.034660690408490284,-0.15042769161142155
_10_06_2022_1705,Race,Asian,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Prior Offenses': ['Over 5'], 'Sex': ['Male'], 'Under 25': [False]}",0.7579446017574335,1.2312145237589052,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485911,3340,0.3942163897315173,23,,0.42764350332185136,,1.0,,0.4276435033218512,,,,22.0,,0.42764350332185136,,-0.13490970093731022,-0.635703093970438,0.292733802384541,0.7190476190476189,0.29140411572576785,1.2312145237589052,0.2733559016271283,-0.15428760169472305,-0.6861900633877528
_10_06_2022_1705,Race,Native American,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'ChargeDegree': ['F']}",0.4197943526592374,0.9162907318741552,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485911,3357,0.3933568172203669,6,,0.5,,1.0,,0.5,,,,5.0,,0.5,,-0.013869375110019585,-0.05692229766377072,0.4861306248899804,0.7142857142857143,0.2142857142857143,0.9162907318741552,0.4404996070108337,-0.059500392989166324,-0.2391346769127993
_10_06_2022_1705,Prior Offenses,None,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Other'], 'Sex': ['Female'], 'ChargeDegree': ['M'], 'Under 25': [True]}",0.4101979167245173,0.3697737671985027,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485934,1875,0.4287116612929501,1488,,0.4273152797919959,,6.0,,0.4534078525142842,,,,1482.0,,0.427209641845752,,-0.07813432936602759,-0.3716202877498628,0.3491809504259665,0.5373708105064593,0.083962957992175,0.3697737671985027,0.34841904815843405,-0.07879059368731789,-0.3327508012523669
_10_06_2022_1705,Prior Offenses,1 to 5,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",4.9539643545171215,0.2093809745842504,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485916,1837,0.3860997168854649,1526,,0.3897951488264741,,226.0,,0.4906469935169506,,,,1300.0,,0.37226244351874815,,0.012662543991029234,0.02689228389581736,0.4024576928175064,0.5388353413218949,0.04818834780494562,0.2093809745842504,0.3787489631544352,0.0064865196356870825,0.027661449467797528
_10_06_2022_1705,Prior Offenses,Over 5,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",83.04819007916407,0.6968944900682668,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485904,3014,0.3761551736806049,349,,0.3789128774167089,,342.0,,0.3800184555581875,,,,7.0,,0.3248974882187604,,0.16459407296943926,0.6862921189683979,0.5435069503861495,0.5471045135692726,0.1670860580110837,0.6968944900682668,0.3677402920107144,0.04284280379195393,0.18943155763122327
_10_06_2022_1705,Under 25,False,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian'], 'ChargeDegree': ['F'], 'Prior Offenses': ['Over 5'], 'Sex': ['Male']}",0.1087329898307595,0.4663324775967453,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485895,593,0.5081478587845213,2770,,0.5249923487248416,,1.0,,0.6161905194127579,,,,2769.0,,0.5249594133074751,,-0.15600897728120436,-0.6853678178840061,0.3689833714436409,0.7190476190476189,0.10285709963486099,0.4663324775967453,0.3688569488190096,-0.1561024644884655,-0.6370443516297527
_10_06_2022_1705,Under 25,True,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",120.9898104887638,0.6409612117782874,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485895,2770,0.3689833714436409,593,,0.3581812051165109,,589.0,,0.3579304220586201,,,,4.0,,0.39510901039093854,,0.1499666536680084,0.6353411292866904,0.5081478587845213,0.5092276640176553,0.1512972419590333,0.6409612117782874,0.3491465382055303,-0.04596247218540822,-0.19690624862648465
_10_06_2022_1705,ChargeDegree,F,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Sex': ['Female']}",4.2498459288021,0.2472829599566503,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485927,1377,0.36294146213630135,1986,,0.4002132611645777,,139.0,,0.3577003300430825,,,,1847.0,,0.4034126642105368,,0.01451243158286849,0.042355874530441436,0.4147256927474472,0.4202930919541352,0.06259276191105165,0.2472829599566503,0.4143067060177617,0.010894041807224863,0.04507589772363502
_10_06_2022_1705,ChargeDegree,M,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American'], 'Under 25': [False], 'Prior Offenses': ['Over 5']}",1.6605948511377442,0.2479990181535032,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485927,1986,0.4147256927474472,1377,,0.3853402692742166,,54.0,,0.5357570047880471,,,,1323.0,,0.3792008106818151,,-0.022398807137916952,-0.1327691509199456,0.36294146213630135,0.5899797213670963,0.054222716579049215,0.2479990181535032,0.3536745944125952,-0.025526216269219915,-0.10998408046222173
_10_06_2022_1705,Sex,Male,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Native American'], 'Prior Offenses': ['1 to 5']}",3.3790101127736567,0.12016744216780355,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485908,762,0.3907323303667895,2601,,0.4039644515804684,,468.0,,0.3867531058663231,,,,2133.0,,0.4077407805979233,,-0.009624742461434035,-0.06790869419197071,0.3943397091190377,0.4220396341231775,0.03528652825685465,0.12016744216780355,0.3882620884430246,-0.01947869215489867,-0.08131056559327693
_10_06_2022_1705,Sex,Female,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Prior Offenses': ['Over 5'], 'Race': ['African-American', 'Caucasian', 'Hispanic']}",15.819638639735436,0.9374800335573208,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",3363,0.3935223369485908,2601,0.3943397091190377,762,,0.43764610060676096,,36.0,,0.3607455327322758,,,,726.0,,0.4414593519063226,,-0.04691377023997546,-0.2251949752999625,0.3907323303667895,0.5843566695562834,0.2236111368240077,0.9374800335573208,0.3811311234648306,-0.060328228441491986,-0.2495084980805092
_10_06_2022_1705,Race,Other,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'ChargeDegree': ['M']}",0.4389479051673862,0.18375315908689646,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059033,5829,0.4610330417508905,343,,0.42495727082955737,,26.0,,0.4763099515037469,,,,317.0,,0.4207453790392457,,-0.07032636810624789,-0.33512454665054137,0.3546309027233085,0.5173315590207972,0.04102160751705045,0.18375315908689646,0.3412863693992245,-0.07945900964002123,-0.33785268036787425
_10_06_2022_1705,Race,African-American,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},107.15900202289646,0.2856814010866052,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059006,2997,0.39612878943308616,3175,,0.449767305531224,,2626.0,,0.4520757110976363,,,,549.0,,0.4387256424758391,,0.06103647968737065,0.2583860296689846,0.5108037852186013,0.5191482565865787,0.06707254548893493,0.2856814010866052,0.4708901571451653,0.032164514669326134,0.12976438136803306
_10_06_2022_1705,Race,Caucasian,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Female'], 'Under 25': [True]}",1.1842350957630254,0.18394371000491475,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059017,4069,0.481215562457986,2103,,0.4375107177469845,,70.0,,0.5131781523797254,,,,2033.0,,0.4349053461659267,,-0.0328821507672131,-0.16359296114192698,0.4046285669797813,0.553590426202056,0.040412273822330425,0.18394371000491475,0.3994995310006568,-0.035405815165269916,-0.1456859976603248
_10_06_2022_1705,Race,Hispanic,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'ChargeDegree': ['F'], 'Sex': ['Male'], 'Prior Offenses': ['1 to 5', 'Over 5'], 'Under 25': [True]}",0.21493300182286448,0.1049866906883218,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059033,5663,0.461185214997213,509,,0.4332241339193958,,39.0,,0.5869404901359088,,,,470.0,,0.4204689469141951,,-0.04558537660934051,-0.2180257408586493,0.3876387573100537,0.6033155801178403,0.016375089981931313,0.1049866906883218,0.3697421698855775,-0.05072677702861755,-0.21247444656693287
_10_06_2022_1705,Race,Asian,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5'], 'ChargeDegree': ['F'], 'Sex': ['Male'], 'Under 25': [True]}",1.1100333308482075,1.4899888126078045,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059043,6141,0.4556437665163315,31,,0.4578467741861495,,1.0,,0.4834390486188368,,,,30.0,,0.4569936983717266,,-0.1065038766619776,-0.4949094828786124,0.3513428975241717,0.8059210526315791,0.3224820040127422,1.4899888126078045,0.3361902923539248,-0.12080340601780175,-0.507866854194645
_10_06_2022_1705,Race,Native American,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['Over 5'], 'ChargeDegree': ['F'], 'Under 25': [False]}",2.360946760624582,1.2545774217173902,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059046,6161,0.4548894743313946,11,,0.5,,3.0,,0.5,,,,8.0,,0.5,,0.08417714948365305,0.3784510924032943,0.5841771494836531,0.7753759398496239,0.2753759398496241,1.2545774217173902,0.5124776030964139,0.012477603096413879,0.04992077703343062
_10_06_2022_1705,Prior Offenses,None,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True], 'Race': ['Other'], 'ChargeDegree': ['M']}",0.471723343647448,0.3671213671049197,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059022,4087,0.4939369509977022,2085,,0.4628239738910489,,7.0,,0.4450512869625313,,,,2078.0,,0.4628838433850334,,-0.08379295169804113,-0.3837868775305036,0.3790310221930071,0.5293320741994492,0.08428078723691769,0.3671213671049197,0.3785247145105984,-0.08435912887443497,-0.3470765443047649
_10_06_2022_1705,Prior Offenses,1 to 5,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",9.517957939359203,0.2822200977835632,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059001,3306,0.4615021756580964,2866,,0.4690669678676571,,239.0,,0.4847239314700996,,,,2627.0,,0.4676425239007801,,-0.021309184450225872,-0.10018545453114648,0.4477577834174281,0.5483758476663572,0.06365191619626014,0.2822200977835632,0.43860372275678894,-0.029038801143991155,-0.1172196639236423
_10_06_2022_1705,Prior Offenses,Over 5,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",276.8093076267231,0.6741890556828279,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058992,4951,0.4188150855477217,1221,,0.4448904222726751,,1218.0,,0.44494897867435534,,,,3.0,,0.4211165231905187,,0.15744087293882467,0.6732697898820722,0.6023312952114976,0.6026052655564796,0.15765628688212652,0.6741890556828279,0.4910993351487942,0.06998281195827555,0.28258521492735905
_10_06_2022_1705,Under 25,False,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American'], 'Prior Offenses': ['Over 5'], 'ChargeDegree': ['F']}",0.16963951131241856,0.3362930381997409,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058998,1347,0.5489649811257371,4825,,0.5690668715876682,,3.0,,0.7140928006121912,,,,4822.0,,0.5689766439254795,,-0.1401457999972766,-0.6054362166832957,0.4289210715903928,0.7753759398496239,0.06128313923743301,0.3362930381997409,0.4287055252186015,-0.14027111870687806,-0.5648116391815281
_10_06_2022_1705,Under 25,True,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},225.5357223273436,0.5786805285827993,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058998,4825,0.4289210715903928,1347,,0.4136304115744101,,1347.0,,0.4136304115744101,,,,0.0,,,,0.1353345695513222,0.5786805285827993,0.5489649811257371,0.5489649811257371,0.1353345695513222,0.5786805285827993,,,
_10_06_2022_1705,ChargeDegree,F,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",26.347569229787076,0.11843080395718372,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059014,2202,0.40509899216574585,3970,,0.4558654598592164,,3757.0,,0.4607095953052177,,,,213.0,,0.3704221881661296,,0.02699902861710937,0.109939678060006,0.4828644884763353,0.4894288666773437,0.028719271372115614,0.11843080395718372,0.367078718987191,-0.003343469178938574,-0.0143636870531203
_10_06_2022_1705,ChargeDegree,M,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Under 25': [True], 'Race': ['Other']}",1.6124366479129986,0.35218402618659456,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059014,3970,0.4828644884763353,2202,,0.4360047478761213,,26.0,,0.4349200228450745,,,,2176.0,,0.4360177087450584,,-0.030905755710375037,-0.15545687640366132,0.40509899216574585,0.5173315590207972,0.08241153617572294,0.35218402618659456,0.4037579780397205,-0.032259730705337886,-0.13249103395156053
_10_06_2022_1705,Sex,Male,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Asian', 'Hispanic', 'Native American'], 'Prior Offenses': ['1 to 5', 'Over 5']}",5.626354088606265,0.07886952852809909,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059026,1175,0.4330875233992924,4997,,0.4678753654015522,,1809.0,,0.4989520930466146,,,,3188.0,,0.4502411745891632,,-0.0075747530329690685,-0.04109759753485463,0.4603006123685936,0.5169041713884034,0.017952078341793992,0.07886952852809909,0.4281814661117368,-0.022059708477426387,-0.0895783005561851
_10_06_2022_1705,Sex,Female,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True]}",4.8967182666221865,0.3355119014495657,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963059026,4997,0.4603006123685936,1175,,0.4227137219705493,,87.0,,0.4695950389400092,,,,1088.0,,0.4189649401908224,,0.010373801428739716,0.02792890934451305,0.4330875233992924,0.5473629552449623,0.07776791630495318,0.3355119014495657,0.4239496901542796,0.0049847499634572134,0.020443650009503208
_10_06_2022_1705,Race,Other,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Prior Offenses': ['None', 'Over 5'], 'ChargeDegree': ['M'], 'Under 25': [False]}",4.506219430931317,0.2669572491061757,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,5829,0.46062789500772,343,0.3615160349854227,0.3565908517736973,0.3565908517736973,53.0,0.07547169811320754,0.2264771129067403,0.3146061152093224,0.0839863830682612,-1.3206667491089819,290.0,0.4137931034482759,0.3803702592217969,0.6138670147499433,,,,,,,,,
_10_06_2022_1705,Race,African-American,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Female'], 'Under 25': [False]}",4.354314032271616,0.6914375258119139,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,2997,0.38304971638304974,3175,0.5231496062992126,0.5090818896952909,0.5090818896952909,331.0,0.27492447129909364,0.34769509452720543,0.6157968330612466,0.4257850386546802,-0.3689824778562079,2844.0,0.5520393811533052,0.5278649520021252,1.118038057629014,,,,,,,,,
_10_06_2022_1705,Race,Caucasian,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",4.263582469319612,0.4766585329990482,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4069,0.4883263701155075,2103,0.3908701854493581,0.3935059834230135,0.3935059834230135,73.0,0.3150684931506849,0.4765510033517398,1.11499063652897,0.531469801115574,-0.7409549081802405,2030.0,0.3935960591133005,0.3905196354157243,0.6407419469240758,,,,,,,,,
_10_06_2022_1705,Race,Hispanic,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female'], 'Prior Offenses': ['1 to 5'], 'ChargeDegree': ['M']}",1.79421837394727,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,5663,0.4626523044322797,509,0.3713163064833006,0.39104418872315466,0.39104418872315466,3.0,0.0,0.44978426738887656,0.819776666917392,1.1925679345162386e-06,-13.44067831442108,506.0,0.3735177865612648,0.3906959273871919,0.6412166682422059,,,,,,,,,
_10_06_2022_1705,Race,Asian,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male'], 'Prior Offenses': ['None', 'Over 5']}",7.052828263145742,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,6141,0.4561146393095587,31,0.25806451612903225,0.4195570996292884,0.4195570996292884,15.0,0.0,0.3728686711788361,0.6068245068126353,8.827763437383906e-07,-13.440678314421088,16.0,0.5,0.4633275013015873,0.8633337881581254,,,,,,,,,
_10_06_2022_1705,Race,Native American,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Sex': ['Male'], 'Under 25': [False]}",3.465728629068263,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,6161,0.4551209219282584,11,0.4545454545454545,0.5,0.5,5.0,0.0,0.5,1.0,1.4547473508860094e-06,-13.44067831442108,6.0,0.8333333333333334,0.5,1.0,,,,,,,,,
_10_06_2022_1705,Prior Offenses,None,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},115.32475656609802,0.4773206451419382,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4087,0.5412282848054808,2085,0.2863309352517985,0.4405640641399441,0.4405640641399441,2085.0,0.2863309352517985,0.4405640641399441,0.9761117834763516,0.4659183062195827,-0.7395668018894703,0.0,,,,,,,,,,,,
_10_06_2022_1705,Prior Offenses,1 to 5,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Native American']}",3.6486373100279215,0.8328857798103053,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,3306,0.4443436176648518,2866,0.4675505931612003,0.4303112612885477,0.4303112612885477,1042.0,0.4203454894433781,0.4587648628799802,1.2209964647190872,1.0169505926631746,-0.18285876529223405,1824.0,0.4945175438596491,0.4140565173969492,0.7066492412502059,,,,,,,,,
_10_06_2022_1705,Prior Offenses,Over 5,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Race': ['Asian'], 'Under 25': [False]}",1.3771518342739375,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4951,0.3912340941223995,1221,0.7141687141687142,0.5246572960491683,0.5246572960491683,2.0,0.0,0.4758296918996833,1.0776061417793124,1.5676446800519482e-06,-13.44067831442108,1219.0,0.7153404429860541,0.5247374069665587,1.1040999537063,,,,,,,,,
_10_06_2022_1705,Under 25,False,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Native American', 'Other'], 'Sex': ['Male'], 'Prior Offenses': ['1 to 5', 'None']}",108.60402329629292,0.5330926792440018,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,1347,0.5597624350408315,4825,0.42590673575129534,0.4977231527755148,0.4977231527755148,2563.0,0.3581740148263753,0.4947087735086169,1.2790856549233656,0.6818711987656636,-0.629059987673145,2262.0,0.5026525198938993,0.5011386497079069,1.0045649946913715,,,,,,,,,
_10_06_2022_1705,Under 25,True,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female']}",2.0011387204914435,0.6193446092865513,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4825,0.42590673575129534,1347,0.5597624350408315,0.4552901236350843,0.4552901236350843,87.0,0.28735632183908044,0.38569240149197215,0.7428253845892044,0.460064897586533,-0.4790934418438938,1260.0,0.5785714285714286,0.4600956806402047,0.8521800329098579,,,,,,,,,
_10_06_2022_1705,ChargeDegree,F,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['1 to 5', 'None'], 'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",1.4659019916606877,0.5744410368706632,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,2202,0.3746594005449591,3970,0.4997481108312343,0.4667802001756953,0.4667802001756953,46.0,0.2826086956521739,0.4007957934461025,0.7313059551139567,0.4200921511253518,-0.5543578207800973,3924.0,0.5022935779816514,0.4675537176857771,0.8781237341983177,,,,,,,,,
_10_06_2022_1705,ChargeDegree,M,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Prior Offenses': ['None', 'Over 5'], 'Under 25': [False], 'Race': ['Asian', 'Native American', 'Other']}",7.030985714114659,0.20559273208291567,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,3970,0.4997481108312343,2202,0.3746594005449591,0.3980290570688495,0.3980290570688495,62.0,0.06451612903225806,0.237939509699012,0.3475077214597991,0.07144506187482891,-1.5818580958172108,2140.0,0.3836448598130841,0.4026671654505921,0.6741085407674601,,,,,,,,,
_10_06_2022_1705,Sex,Male,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Prior Offenses': ['None', 'Over 5'], 'Under 25': [False], 'Race': ['Asian', 'Native American']}",10.52698546825851,0.021331833988010043,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,1175,0.35148936170212763,4997,0.4794876926155693,0.4085527832496226,0.4085527832496226,19.0,0.05263157894736842,0.4299729155923534,3.3289667756901498,0.07101296661062334,-3.847554768572485,4978.0,0.4811169144234632,0.4084710270193069,0.6905342691179369,,,,,,,,,
_10_06_2022_1705,Sex,Female,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",18.720773177440947,0.4405106660771194,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']",6172,0.4551198963058976,4997,0.47948769261556934,1175,0.35148936170212763,0.4251024969624466,0.4251024969624466,246.0,0.3780487804878049,0.5652547425321951,1.605626533525671,0.7072956137544897,-0.8198206203300998,929.0,0.3444564047362756,0.38799006164473177,0.6339603939887424,,,,,,,,,


==> results/_10_07_2022_0041__1_.csv <==
start time of scan,protected class,protected class value,combination scan,event  (Pr(event|..)),conditional variable  (Pr(..|conditional variable)),scan type,direction,other params for scan,found subset,subset score,param in found subset's alternative hypothesis,feature_list,scan_attribute_list,[full dataset] Number of records,[full dataset] Average of events (Pr(event|..)),[control group] Number of records,[control group] Average of events (Pr(event|..)),[treatment group] Number of records,[treatment group] Average of events (Pr(event|..)),[treatment group] Average of adjusted probabilities (\hat{p}),[treatment group] Average of H_0 (\hat{p}/(1-\hat{p})),[found subset by scan] Number of records,[found subset by scan] Average of events (Pr(event|..)),[found subset by scan] Average of adjusted probabilities (\hat{p}),[found subset by scan] Average of H_0 (\hat{p}/(1-\hat{p})),[found subset by scan] Average of H_1 (q*(\hat{p}/(1-\hat{p}))),[found subset by scan] Average of log-likelihoods (ln(H_1 / H_0)),[complement of found subset in treatment group] Number of records,[complement of found subset in treatment group] Average of events (Pr(event|..)),[complement of found subset in treatment group] Average of adjusted probabilities (\hat{p}),[complement of found subset in treatment group] Average of H_0 (\hat{p}/(1-\hat{p})),[treatment group] Average of differences of predicted and adjusted probabilities (average of \tilde{p} - \hat{p}),[treatment group] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p}))),[treatment group] Average of events  (Pr(event|..)),[found subset by scan] Average of events  (Pr(event|..)),[found subset by scan] Average of differences of predicted and adjusted probabilities (\tilde{p} - \hat{p}),[found subset by scan] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p}))),[complement of found subset in treatment group] Average of events  (Pr(event|..)),[complement of found subset in treatment group] Average of differences of predicted and adjusted probabilities (\tilde{p} - \hat{p}),[complement of found subset in treatment group] Average of deltas (average of (ln(\tilde{p}/(1-\tilde{p}))) - ln(\hat{p}/(1-\hat{p})))
_10_07_2022_0041,Race,Other,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2685,0.6297951582867783,124,0.3387096774193548,0.5540039791640601,0.5540039791640601,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,African-American,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Under 25': [False]},91.67402349810038,2.4529959769178538,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,1148,0.4747386759581882,1661,0.7152317880794702,0.5743058949440951,0.5743058949440951,1170.0,0.6991452991452991,0.5200083841498749,1.4885910656679602,3.651507895359383,0.8973101252089211,491.0,0.7535641547861507,0.7036910021319288,2.3748553273608,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",5.2811856476408385,10.376550198543756,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,1987,0.6638147961751384,822,0.5036496350364964,0.5698810635641459,0.5698810635641459,23.0,0.9565217391304348,0.6964523051110083,3.7974517098064284,39.40444829335224,2.3395484716823045,799.0,0.490613266583229,0.5662375860227467,1.305409523224482,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2620,0.6312977099236641,189,0.41798941798941797,0.5754428365912788,0.5754428365912788,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,Asian,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male']}",1.3862923611208906,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2801,0.6169225276686897,8,0.625,0.5,0.5,2.0,1.0,0.5,1.0,999999.9999995452,13.815510557963819,6.0,0.5,0.5,1.0,,,,,,,,,
_10_07_2022_0041,Race,Native American,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},3.465730902802221,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2804,0.6162624821683309,5,1.0,0.5,0.5,5.0,1.0,0.5,1.0,999999.9999995452,13.815510557963819,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",1.1769130665502878,3.85631537893222,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2212,0.6690777576853526,597,0.4237855946398661,0.6590543609194625,0.6590543609194625,12.0,0.9166666666666666,0.7466185721707994,3.218908461683842,12.413126204166458,1.3497121625459234,585.0,0.4136752136752137,0.6572581719707168,1.917647973548656,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American'], 'Under 25': [True]}",13.513019915201824,2.9129865647595805,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,1469,0.6718856364874064,1340,0.5567164179104478,0.654078936598209,0.654078936598209,121.0,0.7768595041322314,0.5554233632406433,1.3805292944275982,4.021463286924622,1.069178865800367,1219.0,0.5348646431501229,0.6638716555286976,1.9750540721964525,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",252.52922363285006,6.035887599414303,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,1937,0.5157459989674755,872,0.841743119266055,0.484423280487644,0.484423280487644,871.0,0.8427095292766934,0.4843434976992829,1.0193678273017248,6.152789628052419,1.7977229190314588,1.0,0.0,0.5539140891501957,1.24172065442501,,,,,,,,,
_10_07_2022_0041,Under 25,False,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Race': ['Native American']},0.11055368459908266,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,754,0.7281167108753316,2055,0.5761557177615572,0.8206190911705805,0.8206190911705805,3.0,1.0,0.9642028444370512,49.663642660047294,49663642.66002471,13.815510557963819,2052.0,0.5755360623781677,0.8204091734026471,4.5682131373114325,,,,,,,,,
_10_07_2022_0041,Under 25,True,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},127.60148203130576,3.6260349584223532,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2055,0.5761557177615572,754,0.7281167108753316,0.4561508119160642,0.4561508119160642,754.0,0.7281167108753316,0.4561508119160642,1.145624847766719,4.154075747239449,1.2881397533293224,0.0,,,,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Native American']}",50.90377104155653,1.7631124133092175,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,825,0.4909090909090909,1984,0.6693548387096774,0.5773014233403261,0.5773014233403261,1770.0,0.6983050847457627,0.5948468651372459,2.5580467095353714,4.510123907406558,0.5670806638953264,214.0,0.4299065420560748,0.4321825823097306,0.761129491356103,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",4.421923072707244,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,1984,0.6693548387096774,825,0.4909090909090909,0.7701397198015333,0.7701397198015333,11.0,1.0,0.6829552788875854,2.8541112609938075,2854111.26099251,13.815510557963819,814.0,0.484029484029484,0.7713178879219917,3.3728824738984358,,,,,,,,,
_10_07_2022_0041,Sex,Male,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic', 'Native American']}",37.03217705862859,4.5024085916399414,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,413,0.5956416464891041,2396,0.6206176961602671,0.6529770537883807,0.6529770537883807,173.0,0.4797687861271676,0.2115795004932435,0.6537466356472446,2.9434344690938534,1.504612496171711,2223.0,0.631578947368421,0.6873278305405448,2.1982379555199647,,,,,,,,,
_10_07_2022_0041,Sex,Female,positive,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Under 25': [True]}",7.471500507956946,14.184424434912245,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.6169455322178711,2396,0.6206176961602671,413,0.5956416464891041,0.5480933908312784,0.5480933908312784,23.0,0.9565217391304348,0.6263493066065983,2.4120693522877423,34.2138154592932,2.6521444918233787,390.0,0.5743589743589743,0.5434782983624777,1.1904763703741708,,,,,,,,,
_10_07_2022_0041,Race,Other,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,3144,0.3148854961832061,219,0.1278538812785388,0.2606453045508457,0.2606453045508457,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,African-American,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},101.60234000161812,2.6033454555624904,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,1849,0.2038939967550027,1514,0.4233817701453104,0.27260882136340137,0.27260882136340137,1168.0,0.4366438356164384,0.26102527994856384,0.4638121963619135,1.207463373633238,0.9567973315987148,346.0,0.3786127167630058,0.31171164324932904,0.4528794366374049,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",3.3712552853336177,2.2062582497794234,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,2082,0.35350624399615754,1281,0.22014051522248249,0.2995994389221299,0.2995994389221299,50.0,0.7,0.5251349883391008,1.373854050354349,3.031076832587158,0.7912979809692708,1231.0,0.20064987814784727,0.2904387748515794,0.4093216547886021,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male']}",0.14156801340194392,1.176881232377431,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,3043,0.31416365428853105,320,0.19375,0.2824074445171405,0.2824074445171405,46.0,0.5434782608695652,0.5056589118902349,1.2833146986010906,1.5103089840177228,0.16286791611567694,274.0,0.13503649635036494,0.2449272711625336,0.324375734691983,,,,,,,,,
_10_07_2022_0041,Race,Asian,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,3340,0.30419161676646705,23,0.08695652173913042,0.3040371828388169,0.3040371828388169,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,Native American,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.022802262793193855,1.1906209688371008,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,3357,0.30235329162943103,6,0.5,0.4564915480127586,0.4564915480127586,6.0,0.5,0.4564915480127586,0.8398977906298956,0.9999999212039068,0.1744749935735809,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",2.3295520761231714,2.014632263589568,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,1875,0.38293333333333335,1488,0.20161290322580644,0.3734271308103721,0.3734271308103721,41.0,0.6585365853658537,0.4934096919759564,1.0170476381399391,2.0489769854042885,0.7004366792843226,1447.0,0.18866620594333106,0.3700274867137661,0.5873708438222615,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",14.212248988557475,2.122288241943619,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,1837,0.2896026129559064,1526,0.3184796854521625,0.2983812616817124,0.2983812616817124,226.0,0.6415929203539823,0.4721957049901041,1.0282728866031503,2.182291456747292,0.7524948660017403,1300.0,0.2623076923076923,0.2681642892296385,0.3664268978448145,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",124.29572873621328,5.855814014926354,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3027059173357121,3014,0.2607830126078301,349,0.6647564469914039,0.267981584387159,0.267981584387159,347.0,0.6657060518731989,0.2678297515067375,0.3835544260794911,2.246023383723315,1.7674350164084751,2.0,0.5,0.2943245891402911,0.4170821097219781,,,,,,,,,
_10_07_2022_0041,Under 25,False,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,593,0.5345699831365935,2770,0.2530685920577617,0.5770965771907768,0.5770965771907768,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Under 25,True,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic']}",186.7036764696678,6.383008075776713,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,2770,0.2530685920577617,593,0.5345699831365935,0.2064273453287074,0.2064273453287074,552.0,0.5471014492753623,0.20332382550093864,0.31637084398376875,2.019397652088686,1.8536394714739133,41.0,0.36585365853658536,0.248211319595254,0.33016102272466064,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Sex': ['Female']}",11.346470069357116,2.5611503583684785,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,1377,0.2403776325344953,1986,0.3459214501510574,0.32792130490703425,0.32792130490703425,139.0,0.38129496402877705,0.21650817103331327,0.3559826738618345,0.9117251527342058,0.9404565162977568,1847.0,0.34325933946940984,0.33630594248605217,0.5067183270342669,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",2.30651445118888,2.33319460631634,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,1986,0.3459214501510574,1377,0.2403776325344953,0.2800683498834209,0.2800683498834209,29.0,0.6551724137931034,0.4646262039370733,1.0798595712102117,2.5195225271267425,0.8472384041838648,1348.0,0.2314540059347181,0.2760978915988838,0.3814022481695788,,,,,,,,,
_10_07_2022_0041,Sex,Male,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Hispanic', 'Native American']}",21.13404895999084,3.1786072208962035,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,762,0.3018372703412073,2601,0.30296039984621304,0.3298128290263745,0.3298128290263745,270.0,0.2296296296296297,0.10578092789660104,0.16930146467200974,0.5381428581147563,1.1564431200002103,2331.0,0.31145431145431146,0.3557624700838764,0.5522225166394681,,,,,,,,,
_10_07_2022_0041,Sex,Female,negative,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['Caucasian']}",6.075310942882204,2.9821700077339743,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.30270591733571217,2601,0.30296039984621304,762,0.3018372703412073,0.3702197067362127,0.3702197067362127,50.0,0.7,0.4720801621466672,1.2171489967572828,3.6297452330730655,1.092651226029998,712.0,0.273876404494382,0.3630665848675023,0.5700228253717472,,,,,,,,,
_10_07_2022_0041,Race,Other,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,5829,0.459941670955567,343,0.20408163265306128,0.3685033189810203,0.3685033189810203,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,African-American,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False]}",185.8935139243605,2.727556965972898,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,2997,0.307640974307641,3175,0.5760629921259842,0.4300647398624923,0.4300647398624923,1962.0,0.5596330275229358,0.3724983388321374,0.9347914872496228,2.549697032779888,1.0034063242899154,1213.0,0.6026380873866447,0.5231770884375473,1.0972146592603975,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",7.530372161004259,2.875238896657235,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,4069,0.5050380928975178,2103,0.3309557774607703,0.4048433241578186,0.4048433241578186,73.0,0.7808219178082192,0.5747933634097365,2.2317451368089354,6.416800424778677,1.056135765286631,2030.0,0.31477832512315274,0.3987318202832425,0.6631513752666491,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,5663,0.4608864559420802,509,0.2770137524557957,0.3924053124811205,0.3924053124811205,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,Asian,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,6141,0.4468327633935841,31,0.2258064516129032,0.3950718856940161,0.3950718856940161,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,Native American,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male']}",1.3862923611208906,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,6161,0.4452199318292485,11,0.7272727272727273,0.5,0.5,2.0,1.0,0.5,1.0,999999.9999995452,13.815510557963819,9.0,0.6666666666666666,0.5,1.0,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",3.490760138569435,2.223131195486697,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,4087,0.5378027893320284,2085,0.2652278177458033,0.4570286282524245,0.4570286282524245,53.0,0.7169811320754716,0.5469114907374368,1.4904316340079762,3.3134250603033437,0.7989166505535604,2032.0,0.2534448818897638,0.4546842425675299,0.8337999340204952,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",20.70823931879832,2.5176792401078814,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,3306,0.4594676346037507,2866,0.4298674110258199,0.4723175855905791,0.4723175855905791,237.0,0.6624472573839663,0.4699432192378653,1.158376233110235,2.9164197943360137,0.92333754073568,2629.0,0.4089007227082541,0.4725316307885979,0.8958482790068756,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",379.2990246056089,6.029737596240919,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,4951,0.3605332256109877,1221,0.7911547911547911,0.4225487442648732,0.4225487442648732,1218.0,0.7922824302134647,0.4226679986276917,0.8535137684504314,5.146464058534847,1.7967034934142851,3.0,0.3333333333333333,0.3741314729605836,0.5977796562648073,,,,,,,,,
_10_07_2022_0041,Under 25,False,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American'], 'Sex': ['Female']}",0.10535789214664247,999999.9999995452,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,1347,0.6429101707498144,4825,0.3906735751295337,0.6810595330485861,0.6810595330485861,2.0,1.0,0.9496480376034224,70.30120817740834,70301208.17737637,13.815510557963819,4823.0,0.3904208998548621,0.6809481548588474,2.1342868415557583,,,,,,,,,
_10_07_2022_0041,Under 25,True,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",281.13402458838243,4.1987765139374575,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,4825,0.3906735751295337,1347,0.6429101707498144,0.3520192947573739,0.3520192947573739,1341.0,0.6442953020134228,0.3522194031708875,0.7860027210618101,3.300249765085244,1.4347931766460542,6.0,0.3333333333333333,0.3072950643370858,0.4436161033600928,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic']}",39.96201685569474,1.4089879182484568,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,2202,0.33424159854677565,3970,0.5075566750629723,0.4501633463301311,0.4501633463301311,3750.0,0.5234666666666666,0.4613795056843847,1.8010182547020723,2.537612961420181,0.3428716581803141,220.0,0.2363636363636364,0.2589788118826248,0.3494890780931401,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",5.024778889351495,3.162733809866177,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,3970,0.5075566750629723,2202,0.33424159854677565,0.3984458168380111,0.3984458168380111,40.0,0.75,0.5226512614592036,1.850909621729701,5.853934439651144,1.1514367832943004,2162.0,0.3265494912118409,0.3961478437645384,0.6560344939963539,,,,,,,,,
_10_07_2022_0041,Sex,Male,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic']}",65.84498921813164,4.3287514922729935,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,1175,0.4051063829787234,4997,0.455273163898339,0.4820492945446137,0.4820492945446137,456.0,0.3092105263157895,0.12792988007379605,0.20112256702732886,0.8706096121493254,1.4652791614697582,4541.0,0.4699405417308963,0.5176094031107219,1.0730088986985944,,,,,,,,,
_10_07_2022_0041,Sex,Female,both,p_bin_var,ReoffendedWithinTwoYears,binary_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True]}",18.75266846929614,4.233262734039247,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4457226182760856,4997,0.455273163898339,1175,0.4051063829787234,0.3666677539848385,0.3666677539848385,87.0,0.7241379310344828,0.4174444132646266,1.0258647360135835,4.342754957131317,1.4429730276587691,1088.0,0.3795955882352941,0.3626074880313997,0.5688919797809967,,,,,,,,,
_10_07_2022_0041,Race,Other,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",0.9969752162927008,0.2575312460170104,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565614,2681,0.6307348004475942,70,0.6,0.5895045890809736,0.5895045890809736,6.0,0.16666666666666666,0.4369164450043244,0.7770361960610713,0.20011109977192565,-1.3566142224845243,64.0,0.640625,0.6038097275881595,1.52403975976598,,,,,,,,,
_10_07_2022_0041,Race,African-American,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Female']},0.4838184735788182,0.8851689922363717,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,922,0.5911062906724512,1829,0.6495352651722253,0.6294955025980721,0.6294955025980721,272.0,0.5183823529411765,0.5475117338835397,1.3284168039175996,1.1758733635936074,-0.12197670052364287,1557.0,0.6724470134874759,0.6438176510183339,1.807550690984615,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",2.3602446489873903,0.5505295116663749,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,2055,0.6418491484184915,696,0.5948275862068966,0.5848044823866476,0.5848044823866476,57.0,0.3859649122807017,0.5259359148076959,1.2607666541610585,0.6940892504405365,-0.5968747154163868,639.0,0.6134585289514867,0.5900556691659904,1.439355602175432,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},2.0063725548501843,0.697285576744308,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,2610,0.6337164750957854,141,0.5602836879432624,0.6383609728705048,0.6383609728705048,134.0,0.5597014925373134,0.6418426789492727,2.0412136079517897,1.4233088078789953,-0.3605602294029019,7.0,0.5714285714285714,0.5717111707912281,1.3348729450810501,,,,,,,,,
_10_07_2022_0041,Race,Asian,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565614,2744,0.6297376093294461,7,0.7142857142857143,0.5,0.5,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Race,Native American,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},0.0,1.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,2743,0.6299671892088954,8,0.625,0.5,0.5,,,,,,,,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Other']}",50.174530181158616,0.4208755849605632,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565611,2198,0.6733393994540491,553,0.4575045207956601,0.6630375858535269,0.6630375858535269,552.0,0.4565217391304348,0.6630268475646567,2.054772185141019,0.8648034453819207,-0.8654180116341763,1.0,1.0,0.6689651213098234,2.020829720290362,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Native American', 'Other'], 'Sex': ['Male'], 'Under 25': [False]}",30.4560277491006,0.5074485666328381,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,1519,0.6497695852534562,1232,0.6055194805194806,0.6316079209177939,0.6316079209177939,559.0,0.5420393559928444,0.6984390262624348,2.3849420362233245,1.2102354177839243,-0.6783599197383832,673.0,0.6582466567607727,0.5760973891382035,1.3590324154102145,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian'], 'Sex': ['Male'], 'Under 25': [False]}",0.7871504282122977,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,1785,0.5596638655462185,966,0.7598343685300207,0.5281789781304971,0.5281789781304971,1.0,0.0,0.5448608896531292,1.1971304536713612,1.7415223561433791e-06,-13.44067831442108,965.0,0.7606217616580311,0.5281616911755513,1.119370092037309,,,,,,,,,
_10_07_2022_0041,Under 25,False,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Native American', 'Other'], 'Sex': ['Male']}",42.49129172362751,0.5940961268706584,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,866,0.6339491916859122,1885,0.6281167108753316,0.7063180315191709,0.7063180315191709,1497.0,0.6459585838343354,0.7514793771481478,3.3005412584435403,1.9608387782180905,-0.5207141429639256,388.0,0.5592783505154639,0.5320743861413936,1.1370918162692651,,,,,,,,,
_10_07_2022_0041,Under 25,True,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female']}",0.6851113165912333,0.7336571793628728,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,1885,0.6281167108753316,866,0.6339491916859122,0.5072436440306921,0.5072436440306921,63.0,0.36507936507936506,0.4359969842769289,0.8544470721134856,0.6268712288416451,-0.3097134175619537,803.0,0.6550435865504358,0.5128333570624317,1.0526856969723863,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Hispanic', 'Other'], 'Under 25': [True], 'Sex': ['Female']}",0.7248508928916221,0.6585474689117325,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,736,0.5502717391304348,2015,0.6590570719602977,0.5814383386076203,0.5814383386076203,36.0,0.3611111111111111,0.4586957339345997,0.9059200234430514,0.596591338474879,-0.4177186739705815,1979.0,0.6644770085901971,0.5836711500114747,1.4019474029425578,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},17.969611694687984,0.6302394463190784,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,2015,0.6590570719602977,736,0.5502717391304348,0.6545387436177256,0.6545387436177256,736.0,0.5502717391304348,0.6545387436177256,2.1895834177480524,1.3799618408709682,-0.4616554582838556,0.0,,,,,,,,,,,,
_10_07_2022_0041,Sex,Male,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['Native American']}",5.10460806904941,0.030699629416261837,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,476,0.5168067226890757,2275,0.6536263736263737,0.5652105714754309,0.5652105714754309,4.0,0.25,0.9064374182445726,11.31408052763562,0.3473380793841577,-3.4835046955933784,2271.0,0.6543372963452224,0.5646095554529399,1.2967890373439577,,,,,,,,,
_10_07_2022_0041,Sex,Female,positive,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",39.866783956338814,0.2373013553654953,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2751,0.6299527444565612,2275,0.6536263736263737,476,0.5168067226890757,0.6469481837315416,0.6469481837315416,167.0,0.4431137724550898,0.7602525832927222,3.6689582062582953,0.8706487551244492,-1.4384244039448717,309.0,0.5566343042071198,0.5857124726418399,1.4137825398143822,,,,,,,,,
_10_07_2022_0041,Race,Other,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Female']},2.9322723176414005,0.3829733027589161,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,3148,0.3157560355781449,273,0.30036630036630035,0.29629962608481336,0.29629962608481336,47.0,0.1276595744680851,0.27090514204193444,0.3930885014703621,0.15054240168465768,-0.9597899978213368,226.0,0.33628318584070804,0.30158077984594384,0.43180481169951423,,,,,,,,,
_10_07_2022_0041,Race,African-American,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Female']}",4.212589320451337,0.6289234074856143,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,2075,0.2906024096385542,1346,0.3514115898959881,0.3244228447968454,0.3244228447968454,232.0,0.2025862068965517,0.2839014137440033,0.42522062728010507,0.2674312058421743,-0.4637457983994254,1114.0,0.38240574506283664,0.3328617783733799,0.4989397512884128,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Under 25': [True]},4.882910041153436,0.5706948281940643,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,2014,0.3316782522343595,1407,0.2899786780383795,0.3089632664923199,0.3089632664923199,138.0,0.3333333333333333,0.4618267927416577,0.9278807194694144,0.5295367277821823,-0.5609006636952489,1269.0,0.285263987391647,0.2923398097370728,0.4131076097815473,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False]}",0.5965298316563263,0.8564999002471141,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,3053,0.3164100884376024,368,0.2989130434782609,0.30348933957472657,0.30348933957472657,253.0,0.2727272727272727,0.3034854088097193,0.4563886787733032,0.3908968578432462,-0.15490107768368508,115.0,0.3565217391304348,0.3034979872577406,0.4357460304569859,,,,,,,,,
_10_07_2022_0041,Race,Asian,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},3.6996460424602966,0.1959147989613597,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,3397,0.31586694141889904,24,0.125,0.3407651425886474,0.3407651425886474,22.0,0.09090909090909093,0.3366300516547508,0.5115653670919648,0.1002232260494164,-1.6300754134374322,2.0,0.5,0.3862511428615101,0.6293309362111841,,,,,,,,,
_10_07_2022_0041,Race,Native American,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},1.8828360598683491,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,3418,0.3148039789350497,3,0.0,0.4661355387620247,0.4661355387620247,3.0,0.0,0.4661355387620247,0.8731346111353911,1.2701902625160965e-06,-13.44067831442108,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},97.11016254346805,0.44658790967436,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,1889,0.3875066172578084,1532,0.2245430809399478,0.3902393066541141,0.3902393066541141,1532.0,0.2245430809399478,0.3902393066541141,0.6598855044411607,0.2946968880527895,-0.8061190118763387,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['Caucasian'], 'Sex': ['Female']}",1.7810044945466552,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,1787,0.2697257974258534,1634,0.3635250917992656,0.2752200049999953,0.2752200049999953,6.0,0.0,0.2566647424501183,0.34589747295487583,5.031934324592707e-07,-13.44067831442108,1628.0,0.3648648648648649,0.2752883904885084,0.3798592252083181,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian'], 'Sex': ['Male'], 'Under 25': [False]}",0.2591887474919621,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,3166,0.2962728995578016,255,0.5411764705882353,0.22278338249786048,0.22278338249786048,1.0,0.0,0.2283229750209074,0.29587893332329473,4.3042909443504106e-07,-13.44067831442108,254.0,0.5433070866141733,0.2227615730784784,0.2866064843973171,,,,,,,,,
_10_07_2022_0041,Under 25,False,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Sex': ['Male']}",256.5769478936395,0.33538944945690585,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,481,0.4261954261954262,2940,0.29625850340136056,0.4584979763830728,0.4584979763830728,2302.0,0.3132059079061685,0.5263608452466171,6.237865749334463,2.092114359455356,-1.0924628866861574,638.0,0.23510971786833856,0.2136385341826213,0.27167981070964103,,,,,,,,,
_10_07_2022_0041,Under 25,True,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Hispanic', 'Other'], 'Sex': ['Female']}",4.2050008645232655,0.2670172757564926,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,2940,0.29625850340136056,481,0.4261954261954262,0.3097520784854541,0.3097520784854541,34.0,0.1176470588235294,0.33130194341487346,0.5014613116805801,0.13389883334222588,-1.3204419194672137,447.0,0.44966442953020136,0.3081129388711361,0.4453225911876824,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male'], 'Race': ['African-American', 'Caucasian', 'Native American']}",4.7141599353677766,0.8129378325163394,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,1466,0.286493860845839,1955,0.33554987212276216,0.3415268462495564,0.3415268462495564,1073.0,0.3215284249767009,0.3643830359825315,0.6877322276457515,0.5590835464939732,-0.2071006391276249,882.0,0.3526077097505669,0.3137210734791657,0.4571334793414229,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Race': ['Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",5.8411084517001,0.08500192008026197,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,1955,0.33554987212276216,1466,0.286493860845839,0.2958493264982063,0.2958493264982063,18.0,0.05555555555555555,0.3990990327667556,0.6967063218634797,0.05922137509045276,-2.4650814335673994,1448.0,0.2893646408839779,0.2945658356744259,0.4175667277981124,,,,,,,,,
_10_07_2022_0041,Sex,Male,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic', 'Native American'], 'Under 25': [False]}",2.7395890839581405,0.7196036672310915,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,699,0.23891273247496425,2722,0.3339456282145481,0.2722868534411566,0.2722868534411566,274.0,0.2591240875912409,0.3212685737725426,0.6112624752314456,0.4398667188173033,-0.32905468071100097,2448.0,0.3423202614379085,0.2668044223256321,0.3638925689812701,,,,,,,,,
_10_07_2022_0041,Sex,Female,negative,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",61.77894733612095,0.3906794513670304,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3421,0.31452791581408945,2722,0.3339456282145481,699,0.23891273247496425,0.4361518651650559,0.4361518651650559,697.0,0.2381635581061693,0.4365178548715231,0.8369955209557112,0.326996950923636,-0.9398678727065216,2.0,0.5,0.3086044524612335,0.4463500720532627,,,,,,,,,
_10_07_2022_0041,Race,Other,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",2.3870535196648657,0.23545599061560002,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,5829,0.46062789500772,343,0.3615160349854227,0.3638875481284877,0.3638875481284877,14.0,0.14285714285714285,0.4072181064552542,0.7181294983978505,0.1690878924355498,-1.4462312593561075,329.0,0.3708206686930091,0.3620436945826678,0.5675054725665409,,,,,,,,,
_10_07_2022_0041,Race,African-American,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Female']}",3.2760052503829518,0.7531258229490045,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,2997,0.38304971638304974,3175,0.5231496062992126,0.4974292061459756,0.4974292061459756,404.0,0.34405940594059403,0.4018168818801637,0.8757244218030034,0.6595306758469265,-0.28352296959134465,2771.0,0.5492601948754963,0.5113690758693203,1.0465344099518343,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",5.007598520548278,0.4513218295970833,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4069,0.4883263701155075,2103,0.3908701854493581,0.4005825722634581,0.4005825722634581,73.0,0.3150684931506849,0.4916714637229776,1.1396055224945996,0.5143288494312026,-0.7955746028401923,2030.0,0.3935960591133005,0.3973069618809232,0.6592194313723357,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},1.5440645066614491,0.8296343362514704,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,5663,0.4626523044322797,509,0.3713163064833006,0.3977677650577968,0.3977677650577968,427.0,0.38173302107728335,0.42066529046858697,0.9942800952040208,0.8248889068326365,-0.18677023399917086,82.0,0.3170731707317073,0.2785330900528322,0.3860649549031,,,,,,,,,
_10_07_2022_0041,Race,Asian,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False]}",2.1253413179900544,0.3752607876878895,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,6141,0.4561146393095587,31,0.25806451612903225,0.4205928916408053,0.4205928916408053,23.0,0.21739130434782608,0.4174210552584424,0.7679713725244067,0.2881895421752585,-0.9801340608794112,8.0,0.375,0.4297119212400984,0.7534997438040651,,,,,,,,,
_10_07_2022_0041,Race,Native American,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [False]}",1.9812160358992918,0.16666635884707331,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,6161,0.4551209219282584,11,0.4545454545454545,0.5,0.5,7.0,0.14285714285714285,0.5,1.0,0.16666635884707334,-1.7917613161473207,4.0,1.0,0.5,1.0,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},148.41627190050434,0.4363360853959858,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4087,0.5412282848054808,2085,0.2863309352517985,0.4636403745103289,0.4636403745103289,2085.0,0.2863309352517985,0.4636403745103289,1.0349316382619271,0.4515780196916719,-0.8293424945119973,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Native American']}",7.988854352627128,0.7652157360196601,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,3306,0.4443436176648518,2866,0.4675505931612003,0.43793605100414496,0.43793605100414496,1042.0,0.4203454894433781,0.4778573028642317,1.2081933796247486,0.9245285862436252,-0.26759747704351666,1824.0,0.4945175438596491,0.4151301604130136,0.7097821298259509,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Race': ['Asian'], 'Under 25': [False]}",1.1074910705910752,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4951,0.3912340941223995,1221,0.7141687141687142,0.4801778360748096,0.4801778360748096,2.0,0.0,0.4103294808654857,0.7847922354014586,1.1416744254461815e-06,-13.44067831442108,1219.0,0.7153404429860541,0.4802924355091154,0.9241590238918668,,,,,,,,,
_10_07_2022_0041,Under 25,False,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},199.791657262278,0.5046063956898006,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,1347,0.5597624350408315,4825,0.42590673575129534,0.5445212026277577,0.5445212026277577,3896.0,0.4453285420944558,0.5947503833199304,2.018562670669609,1.018579633720581,-0.683976568083827,929.0,0.3444564047362756,0.3338722381748893,0.5012135168486586,,,,,,,,,
_10_07_2022_0041,Under 25,True,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female']}",1.0372736448687758,0.7082704537523103,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4825,0.42590673575129534,1347,0.5597624350408315,0.4195127656403644,0.4195127656403644,87.0,0.28735632183908044,0.3577708811202279,0.6285440244044298,0.4451791613682286,-0.3449292614053327,1260.0,0.5785714285714286,0.4237758957619926,0.7354359053104682,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",0.986311136878693,0.6396390740618922,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,2202,0.3746594005449591,3970,0.4997481108312343,0.4595551816238237,0.4595551816238237,47.0,0.2978723404255319,0.3938529341489689,0.7150732057313981,0.4573887632004999,-0.4468512084845077,3923.0,0.5021667091511598,0.4603423357485543,0.8530265874887389,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Other'], 'Sex': ['Female']}",6.734298252417574,0.6642945659322299,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,3970,0.4997481108312343,2202,0.3746594005449591,0.4072003563192607,0.4072003563192607,446.0,0.26681614349775784,0.3423304153713727,0.6894831020971739,0.4580198780252518,-0.4090296044855582,1756.0,0.4020501138952164,0.4236764347149093,0.7351364064131731,,,,,,,,,
_10_07_2022_0041,Sex,Male,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American'], 'Under 25': [False]}",7.982835599710097,0.024006657905921547,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,1175,0.35148936170212763,4997,0.4794876926155693,0.4068495663562735,0.4068495663562735,7.0,0.14285714285714285,0.7833230295671249,7.952632002585749,0.19091611593775987,-3.729424074359261,4990.0,0.4799599198396794,0.40632144726960506,0.6844132155370726,,,,,,,,,
_10_07_2022_0041,Sex,Female,both,ReoffendedWithinTwoYears,p_bin_var,binary_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",20.836812899608077,0.4213794450253449,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4997,0.4794876926155693,1175,0.35148936170212763,0.4268656781153732,0.4268656781153732,246.0,0.3780487804878049,0.5752845247064124,1.6476648077953582,0.6942920822965982,-0.8642215566248325,929.0,0.3444564047362756,0.3875642397285099,0.6328243137806068,,,,,,,,,
_10_07_2022_0041,Race,Other,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160208,2685,0.5334370877072637,124,0.4298854866766096,0.5107239563739795,,,,,,,,,,,,-0.08083846969737034,-0.3469245181067567,,,,,,,
_10_07_2022_0041,Race,African-American,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},67.11097692511518,0.28426733761644124,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160166,1148,0.4665725360023271,1661,,0.5082145476469239,,1661.0,,0.5082145476469239,,,,0.0,,,,0.06370544603833775,0.28426733761644124,0.5719199936852615,0.5719199936852615,0.06370544603833775,0.28426733761644124,,,
_10_07_2022_0041,Race,Caucasian,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",1.0875332440005507,0.3075192809791948,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160169,1987,0.5506321135647231,822,,0.5113794260389013,,23.0,,0.5683724055909964,,,,799.0,,0.5097388271281399,,-0.035128366198528466,-0.15356515651942051,0.4762510598403733,0.633672457863241,0.06530005227224434,0.3075192809791948,0.4717195302352092,-0.03801929689293071,-0.1522029779533105
_10_07_2022_0041,Race,Hispanic,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160205,2620,0.5352714497371385,189,0.4400697488391467,0.5182895666494478,,,,,,,,,,,,-0.07821981781030121,-0.3354578186963976,,,,,,,
_10_07_2022_0041,Race,Asian,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male']}",0.7705836198942422,0.8778289240474149,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160215,2801,0.5288916917077827,8,,0.5,,2.0,,0.5,,,,6.0,,0.5,,0.01984404605061017,0.0915443868920064,0.5198440460506102,0.6940758382250523,0.19407583822505226,0.8778289240474149,0.4617667819924629,-0.03823321800753715,-0.1532319942073916
_10_07_2022_0041,Race,Native American,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},2.029048243400915,0.9008991604837724,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160214,2804,0.5285574949882039,5,,0.5,,5.0,,0.5,,,,0.0,,,,0.20183297899606026,0.9008991604837724,0.7018329789960601,0.7018329789960601,0.20183297899606026,0.9008991604837724,,,
_10_07_2022_0041,Prior Offenses,None,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160184,2212,0.5492251147392887,597,0.4534312010696639,0.5449501307622912,,,,,,,,,,,,-0.09151892969263004,-0.3871964504327056,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",6.127222285231596,0.3012866798995809,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160169,1469,0.5557937459544323,1340,,0.5492000915122304,,135.0,,0.5099477575753097,,,,1205.0,,0.5535976558952038,,-0.049854294471314536,-0.20136428126919706,0.4993457970409182,0.576562562890112,0.06661480531480314,0.3012866798995809,0.4906949560536642,-0.06290269984153968,-0.25244198138328344
_10_07_2022_0041,Prior Offenses,Over 5,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American']}",185.20529379457787,0.6605228570956264,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160172,1937,0.4851945250766232,872,,0.4755684237657702,,849.0,,0.4753516752481898,,,,23.0,,0.4835692712190658,,0.15030610119807614,0.6506024202382028,0.6258745249638452,0.6279580454963016,0.15260637024811294,0.6605228570956264,0.5489654409614342,0.06539616974236834,0.26223811429630056
_10_07_2022_0041,Under 25,False,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Race': ['Native American']}",0.12503242638441134,0.5000648485634865,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160166,754,0.5810665110306964,2055,,0.6286618754994127,,1.0,,0.7157864382026666,,,,2054.0,,0.6286194584776487,,-0.11894886745816888,-0.4981696739195618,0.5097130080412388,0.8059210526315791,0.09013461442891237,0.5000648485634865,0.5095687976982055,-0.11905066077944315,-0.4880189592878034
_10_07_2022_0041,Under 25,True,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},101.10636466354214,0.5178673996979073,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160166,2055,0.5097130080412388,754,,0.4613520938598031,,754.0,,0.4613520938598031,,,,0.0,,,,0.11971441717089246,0.5178673996979073,0.5810665110306964,0.5810665110306964,0.11971441717089246,0.5178673996979073,,,
_10_07_2022_0041,ChargeDegree,F,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",32.29213479749624,0.18451416437649806,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160171,825,0.4754637422876267,1984,,0.5129946797859529,,1897.0,,0.5154048762274092,,,,87.0,,0.4604413159992714,,0.038077292721394734,0.1721336905792412,0.5510719725073588,0.5562063823207064,0.040801506093286435,0.18451416437649806,0.4391182320944757,-0.021323083904795703,-0.08617529130175497
_10_07_2022_0041,ChargeDegree,M,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Hispanic'], 'Under 25': [True], 'Sex': ['Female']}",0.2736160546385098,0.2135478301764852,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160171,1984,0.5510719725073588,825,,0.5959203913670957,,12.0,,0.545217433824022,,,,813.0,,0.5966687745042626,,-0.12045664907946672,-0.5046376071499412,0.4754637422876267,0.5893427800477166,0.04412534622369448,0.2135478301764852,0.4737828708815736,-0.12288590362268895,-0.4965688011104529
_10_07_2022_0041,Sex,Male,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Hispanic', 'Native American']}",4.264817015070356,0.2220455875463196,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160191,413,0.5112343928684574,2396,,0.5386807611936515,,173.0,,0.4020915517658315,,,,2223.0,,0.5493105107352683,,-0.006775679145563464,-0.017718209180942513,0.5319050820480904,0.4576383890441403,0.05554683727830974,0.2220455875463196,0.5376847212247345,-0.011625789510533724,-0.046859978007398016
_10_07_2022_0041,Sex,Female,positive,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Under 25': [True]}",2.306805169060348,0.44787470773792826,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",2809,0.5288659241160191,2396,0.5319050820480904,413,,0.5031473577923208,,23.0,,0.5345174456181295,,,,390.0,,0.5012973269718242,,0.008087035076135347,0.036073187475486684,0.5112343928684574,0.633672457863241,0.09915501224511128,0.44787470773792826,0.5040136864713289,0.0027163594995048834,0.010865771215175108
_10_07_2022_0041,Race,Other,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Under 25': [True]},0.13003545798452334,0.08383879576209992,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.39352233694859184,3144,0.3991994338015009,219,,0.3787992213232764,,37.0,,0.4665992105384834,,,,182.0,,0.3609497729663387,,-0.06677822001644776,-0.3379280516728353,0.3120210013068292,0.4850080235758898,0.018408813037406203,0.08383879576209992,0.27685330996641555,-0.08409646299992313,-0.3888800551003493
_10_07_2022_0041,Race,African-American,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},41.889876360617386,0.26782315124634515,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485921,1849,0.3523919473230351,1514,,0.3866810037395842,,1168.0,,0.3835124567205032,,,,346.0,,0.39737713934155855,,0.057072568623571976,0.22641642247680016,0.4437535723631592,0.4500771873497155,0.0665647306292053,0.26782315124634515,0.4224068026975586,0.025029663356000043,0.10350478692853354
_10_07_2022_0041,Race,Caucasian,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",0.18964728954425164,0.08709702395472572,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485921,2082,0.4149664332317089,1281,,0.3912701869912589,,50.0,,0.507152941382597,,,,1231.0,,0.3865633326293039,,-0.032600784048489644,-0.17440334897238244,0.3586694029427769,0.5259575304363913,0.01880458905379416,0.08709702395472572,0.35187459678950234,-0.0346887358398017,-0.14902803746379914
_10_07_2022_0041,Race,Hispanic,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Under 25': [True]}",0.4131528268735429,0.13402673757801548,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485912,3043,0.3973975268543852,320,,0.3851899279213965,,46.0,,0.4879624917392223,,,,274.0,,0.367936139835192,,-0.028518224983213093,-0.1575154332791865,0.3566717029381818,0.5165032908444974,0.028540799105275117,0.13402673757801548,0.3298386626327429,-0.03809747720244916,-0.16783380808804282
_10_07_2022_0041,Race,Asian,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485911,3340,0.3942163897315173,23,0.292733802384541,0.4276384794789532,,,,,,,,,,,,-0.1349046770944123,-0.6356825687325389,,,,,,,
_10_07_2022_0041,Race,Native American,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485911,3357,0.3933568172203669,6,0.4861306248899804,0.5,,,,,,,,,,,,-0.013869375110019585,-0.05692229766377072,,,,,,,
_10_07_2022_0041,Prior Offenses,None,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",0.10946046831857018,0.07307212218028332,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485934,1875,0.4287116612929501,1488,,0.4273068069304198,,41.0,,0.4975440243264049,,,,1447.0,,0.4253166715377208,,-0.07812585650445299,-0.3715859848078025,0.3491809504259665,0.5125062585120547,0.01496223418565,0.07307212218028332,0.3445532119107421,-0.08076345962697873,-0.3420834275023304
_10_07_2022_0041,Prior Offenses,1 to 5,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other'], 'Under 25': [True]}",4.953327808442039,0.2093675222348101,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485916,1837,0.3860997168854649,1526,,0.3897940159647304,,226.0,,0.4906503172422527,,,,1300.0,,0.3722605358964904,,0.012663676852772036,0.026897285806152242,0.4024576928175064,0.5388353413218949,0.04818502407964415,0.2093675222348101,0.3787489631544352,0.006488427257944851,0.02766961276292218
_10_07_2022_0041,Prior Offenses,Over 5,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",83.0390130885375,0.6968559848890278,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485904,3014,0.3761551736806049,349,,0.3789220486869851,,342.0,,0.3800273626985515,,,,7.0,,0.3249195641218955,,0.16458490169916454,0.6862523865921659,0.5435069503861495,0.5471045135692726,0.1670771508707213,0.6968559848890278,0.3677402920107144,0.042820727888818855,0.1893309120415403
_10_07_2022_0041,Under 25,False,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485895,593,0.5081478587845213,2770,0.3689833714436409,0.5249928887570483,,,,,,,,,,,,-0.15600951731339605,-0.6853700812802429,,,,,,,
_10_07_2022_0041,Under 25,True,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",120.96545009587929,0.6408966821583875,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485895,2770,0.3689833714436409,593,,0.35819634150984925,,589.0,,0.3579453691515537,,,,4.0,,0.3951520212688701,,0.14995151727467013,0.6352758359264032,0.5081478587845213,0.5092276640176553,0.1512822948660997,0.6408966821583875,0.3491465382055303,-0.046005483063339736,-0.1970862086584
_10_07_2022_0041,ChargeDegree,F,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Sex': ['Female']}",4.251468801917204,0.2473301699696701,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485927,1377,0.36294146213630135,1986,,0.4002114273116561,,139.0,,0.3576897366563149,,,,1847.0,,0.40341148957537626,,0.014514265435791719,0.04236412213998456,0.4147256927474472,0.4202930919541352,0.06260335529781944,0.2473301699696701,0.4143067060177617,0.010895216442385391,0.045080778395871816
_10_07_2022_0041,ChargeDegree,M,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Other'], 'Under 25': [True]}",0.6541447607145936,0.2859512110296513,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485927,1986,0.4147256927474472,1377,,0.3853564231132088,,16.0,,0.4264915126305516,,,,1361.0,,0.3848728364620131,,-0.022414960976904742,-0.13283632323983555,0.36294146213630135,0.4945486630659408,0.06805715043538918,0.2859512110296513,0.3613942797594649,-0.023478556702548226,-0.10040165609322453
_10_07_2022_0041,Sex,Male,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Race': ['African-American', 'Native American']}",1.2883210355949202,0.05243934414639038,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485908,762,0.3907323303667895,2601,,0.4039683219655882,,937.0,,0.4137441905611006,,,,1664.0,,0.3984635209595807,,-0.00962861284654819,-0.06792520154727452,0.3943397091190377,0.4314742439070659,0.01773005334596521,0.05243934414639038,0.37342921687361935,-0.02503430408596136,-0.1056620490441066
_10_07_2022_0041,Sex,Female,negative,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian'], 'Under 25': [True]}",0.13011120989164698,0.0721418629899858,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",3363,0.3935223369485908,2601,0.3943397091190377,762,,0.4376508930367222,,50.0,,0.5108981035520037,,,,712.0,,0.4325071282533458,,-0.046918562669934494,-0.2252148109750672,0.3907323303667895,0.5259575304363913,0.015059426884387694,0.0721418629899858,0.38123617867650783,-0.051270949576837976,-0.21267519578215785
_10_07_2022_0041,Race,Other,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059033,5829,0.4610330417508905,343,0.3546309027233085,0.4249610187093537,,,,,,,,,,,,-0.07033011598604327,-0.3351405785093653,,,,,,,
_10_07_2022_0041,Race,African-American,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},107.1572675597998,0.2856790890743457,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059006,2997,0.39612878943308616,3175,,0.4497678726171948,,2626.0,,0.4520762299732898,,,,549.0,,0.43872644016346,,0.06103591260139755,0.2583835096111161,0.5108037852186013,0.5191482565865787,0.0670720266132829,0.2856790890743457,0.4708901571451653,0.03216371698170528,0.12976114196826974
_10_07_2022_0041,Race,Caucasian,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",1.120684148749712,0.1752246424114236,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059017,4069,0.481215562457986,2103,,0.4375071042394337,,73.0,,0.5216268643160056,,,,2030.0,,0.4344821079411139,,-0.03287853725965182,-0.16357741267221293,0.4046285669797813,0.5598951103106043,0.03826824599459872,0.1752246424114236,0.3990450902984261,-0.03543701764268786,-0.1458583184331017
_10_07_2022_0041,Race,Hispanic,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},-0.0,0.0,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059033,5663,0.461185214997213,509,0.3876387573100537,0.4332253072677509,,,,,,,,,,,,-0.04558654995769723,-0.2180305410204716,,,,,,,
_10_07_2022_0041,Race,Asian,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Male']}",0.013658908498668935,0.06747569562113688,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059043,6141,0.4556437665163315,31,,0.4578505700309743,,6.0,,0.4523308213360195,,,,25.0,,0.4591753097177634,,-0.10650767250680256,-0.4949248285920425,0.3513428975241717,0.464122971545371,0.011792150209351352,0.06747569562113688,0.324275679759084,-0.13489962995867938,-0.5705280618333396
_10_07_2022_0041,Race,Native American,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [False]}",0.8395573306271901,0.9162736112249386,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059046,6161,0.4548894743313946,11,,0.5,,2.0,,0.5,,,,9.0,,0.5,,0.08417714948365305,0.3784510924032943,0.5841771494836531,0.7033637521222411,0.20336375212224111,0.9162736112249386,0.5576912377861889,0.05769123778618901,0.2317972766878776
_10_07_2022_0041,Prior Offenses,None,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female'], 'Under 25': [True]}",0.27328829537998245,0.10155178907038301,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059022,4087,0.4939369509977022,2085,,0.4628238302441233,,53.0,,0.505111480826377,,,,2032.0,,0.4617208551059051,,-0.08379280805111564,-0.3837862957951968,0.3790310221930071,0.5265244345550654,0.021412953728688882,0.10155178907038301,0.3751839991343511,-0.08653685597155403,-0.3566238542487051
_10_07_2022_0041,Prior Offenses,1 to 5,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Asian', 'Caucasian', 'Hispanic', 'Native American', 'Other'], 'Under 25': [True]}",9.515914063932485,0.2821897943457702,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059001,3306,0.4615021756580964,2866,,0.4690687085136166,,239.0,,0.4847313017380394,,,,2627.0,,0.4676437523732908,,-0.021310925096200608,-0.10019302825522404,0.4477577834174281,0.5483758476663572,0.06364454592831979,0.2821897943457702,0.43860372275678894,-0.029040029616501883,-0.11722459847894175
_10_07_2022_0041,Prior Offenses,Over 5,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Hispanic', 'Native American', 'Other']}",276.782739384146,0.6741567004698655,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058992,4951,0.4188150855477217,1221,,0.4448983266038912,,1218.0,,0.4449569017269791,,,,3.0,,0.42111682663015204,,0.15743296860760853,0.6732375117110351,0.6023312952114976,0.6026052655564796,0.15764836382950256,0.6741567004698655,0.4910993351487942,0.06998250851864224,0.2825839701868412
_10_07_2022_0041,Under 25,False,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American'], 'Sex': ['Female']}",0.03143369761119317,0.17729550928095492,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058998,1347,0.5489649811257371,4825,,0.5690469406772004,,2.0,,0.6735640733225643,,,,4823.0,,0.5690035995481749,,-0.14012586908680855,-0.605354908101511,0.4289210715903928,0.7033637521222411,0.029799678799676762,0.17729550928095492,0.4288072657929506,-0.14019633375522433,-0.5645061583784078
_10_07_2022_0041,Under 25,True,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},225.51940749434726,0.578659597869852,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058998,4825,0.4289210715903928,1347,,0.4136359145432134,,1347.0,,0.4136359145432134,,,,0.0,,,,0.13532906658251762,0.578659597869852,0.5489649811257371,0.5489649811257371,0.13532906658251762,0.578659597869852,,,
_10_07_2022_0041,ChargeDegree,F,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Hispanic', 'Native American']}",26.34990553596169,0.11843605462153554,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059014,2202,0.40509899216574585,3970,,0.4558642095173047,,3757.0,,0.4607083128890884,,,,213.0,,0.37042150356522696,,0.02700027895902636,0.10994476791303252,0.4828644884763353,0.4894288666773437,0.028720553788250305,0.11843605462153554,0.367078718987191,-0.00334278457803594,-0.014360751491332091
_10_07_2022_0041,ChargeDegree,M,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['Other']}",1.6128397958895582,0.3522280506771317,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059014,3970,0.4828644884763353,2202,,0.436000292031264,,26.0,,0.4349092576479289,,,,2176.0,,0.4360133282876824,,-0.03090129986551312,-0.15543805964822965,0.40509899216574585,0.5173315590207972,0.08242230137286845,0.3522280506771317,0.4037579780397205,-0.032255350247961945,-0.1324732204064536
_10_07_2022_0041,Sex,Male,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Hispanic', 'Native American'], 'Under 25': [False]}",3.836558468876313,0.05746029437207562,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059026,1175,0.4330875233992924,4997,,0.4678755975332319,,2324.0,,0.4647735565822865,,,,2673.0,,0.4705726207917344,,-0.007574985164642244,-0.041098689983459634,0.4603006123685936,0.4796518634437207,0.014878306861433188,0.05746029437207562,0.44347595561639785,-0.027096665175336543,-0.10922108036239027
_10_07_2022_0041,Sex,Female,both,tilde_p,ReoffendedWithinTwoYears,prediction_separation,positive,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Under 25': [True]}",4.893994291847932,0.3354185682167137,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963059026,4997,0.4603006123685936,1175,,0.4227041954796814,,87.0,,0.4696177305549698,,,,1088.0,,0.4189528374359776,,0.010383327919606838,0.0279684020951938,0.4330875233992924,0.5473629552449623,0.07774522468999245,0.3354185682167137,0.4239496901542796,0.004996852718302025,0.020493367129792828
_10_07_2022_0041,Race,Other,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Sex': ['Female']}",2.5093953585205053,0.2278025927001884,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,5829,0.46062789500772,343,0.3615160349854227,0.3565968963612868,0.3565968963612868,14.0,0.14285714285714285,0.41509483973942735,0.7444746179948751,0.16959324817871493,-1.4792758465580182,329.0,0.3708206686930091,0.3541076221749829,0.5482455503924784,,,,,,,,,
_10_07_2022_0041,Race,African-American,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Female']}",4.1806939002399375,0.7248969263954048,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,2997,0.38304971638304974,3175,0.5231496062992126,0.5090822447959541,0.5090822447959541,404.0,0.34405940594059403,0.40909260766273575,0.9466704074055392,0.6862384686377598,-0.32172580472374085,2771.0,0.5492601948754963,0.5236603080950621,1.099342164833847,,,,,,,,,
_10_07_2022_0041,Race,Caucasian,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True]}",4.264393467079053,0.4766248816950826,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4069,0.4883263701155075,2103,0.3908701854493581,0.39350078717239817,0.39350078717239817,73.0,0.3150684931506849,0.4765666721230722,1.1150738683914674,0.5314719506033613,-0.7410255090182715,2030.0,0.3935960591133005,0.3905136888465863,0.6407259387131504,,,,,,,,,
_10_07_2022_0041,Race,Hispanic,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{'Sex': ['Male']},0.8622968417451453,0.8691700709375001,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,5663,0.4626523044322797,509,0.3713163064833006,0.3910402090752937,0.3910402090752937,427.0,0.38173302107728335,0.4106579711661429,0.9738955414623888,0.8464808568585802,-0.14021646407637425,82.0,0.3170731707317073,0.2888843016022139,0.40624092851992827,,,,,,,,,
_10_07_2022_0041,Race,Asian,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male']}",2.0870421833486086,0.38112520952491535,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,6141,0.4561146393095587,31,0.25806451612903225,0.4195623072961983,0.4195623072961983,23.0,0.21739130434782608,0.4170936313052889,0.7435940347910288,0.2834024323112081,-0.9646273239200734,8.0,0.375,0.4266597507700632,0.74416500732875,,,,,,,,,
_10_07_2022_0041,Race,Native American,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [False], 'Sex': ['Male']}",1.9812160358992918,0.16666635884707331,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,6161,0.4551209219282584,11,0.4545454545454545,0.5,0.5,7.0,0.14285714285714285,0.5,1.0,0.16666635884707334,-1.7917613161473207,4.0,1.0,0.5,1.0,,,,,,,,,
_10_07_2022_0041,Prior Offenses,None,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}",{},115.33631570048344,0.4773060932267098,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4087,0.5412282848054808,2085,0.2863309352517985,0.44057305530031615,0.44057305530031615,2085.0,0.2863309352517985,0.44057305530031615,0.9761204619376894,0.4659082442061277,-0.7395972890205371,0.0,,,,,,,,,,,,
_10_07_2022_0041,Prior Offenses,1 to 5,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Native American'], 'Under 25': [False]}",3.645793229043875,0.8329430779765171,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,3306,0.4443436176648518,2866,0.4675505931612003,0.4303042190600336,0.4303042190600336,1042.0,0.4203454894433781,0.4587494241924749,1.2209707343092095,1.0169991215547567,-0.18278997291183946,1824.0,0.4945175438596491,0.41405427182976784,0.706642700720355,,,,,,,,,
_10_07_2022_0041,Prior Offenses,Over 5,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Male'], 'Race': ['Asian'], 'Under 25': [False]}",1.3771786735516485,1.4547473508860094e-06,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4951,0.3912340941223995,1221,0.7141687141687142,0.5246620699052048,0.5246620699052048,2.0,0.0,0.4758344948450695,1.077642866689405,1.5676981055176168e-06,-13.44067831442108,1219.0,0.7153404429860541,0.5247421807748689,1.1041210886975368,,,,,,,,,
_10_07_2022_0041,Under 25,False,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Asian', 'Caucasian', 'Native American', 'Other'], 'Sex': ['Male']}",93.56099113079657,0.6089554513082096,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,1347,0.5597624350408315,4825,0.42590673575129534,0.4976663668194045,0.4976663668194045,3564.0,0.4548260381593715,0.5605874101574194,1.8694081802304283,1.1383863020714626,-0.4960101645090781,1261.0,0.3441712926249009,0.3198308406840541,0.4702224973059815,,,,,,,,,
_10_07_2022_0041,Under 25,True,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Caucasian', 'Other'], 'Sex': ['Female']}",2.0017803779236605,0.6192991345514627,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4825,0.42590673575129534,1347,0.5597624350408315,0.4552838826645387,0.4552838826645387,87.0,0.28735632183908044,0.385709000980665,0.7428762634379198,0.4600626270259278,-0.4791668685016154,1260.0,0.5785714285714286,0.4600878625903298,0.8521532129240282,,,,,,,,,
_10_07_2022_0041,ChargeDegree,F,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Sex': ['Female'], 'Under 25': [True], 'Race': ['Caucasian', 'Other']}",1.2953050522791116,0.598828227803978,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,2202,0.3746594005449591,3970,0.4997481108312343,0.4667804396737673,0.4667804396737673,47.0,0.2978723404255319,0.4079290103956096,0.7750391645049335,0.4641153293591653,-0.5127804869265421,3923.0,0.5021667091511598,0.467485516700551,0.8778831963480507,,,,,,,,,
_10_07_2022_0041,ChargeDegree,M,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['African-American', 'Caucasian', 'Other'], 'Sex': ['Female']}",5.374779987496454,0.6921833114673671,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,3970,0.4997481108312343,2202,0.3746594005449591,0.3980251125442565,0.3980251125442565,446.0,0.26681614349775784,0.3336793306053737,0.6793929807677399,0.4702644832154986,-0.367904457480134,1756.0,0.4020501138952164,0.4143680617155209,0.7075571440474199,,,,,,,,,
_10_07_2022_0041,Sex,Male,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Race': ['Native American'], 'Under 25': [False]}",7.6814833949388115,0.023496431378227448,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,1175,0.35148936170212763,4997,0.4794876926155693,0.4085525305995369,0.4085525305995369,7.0,0.14285714285714285,0.7652981931275412,8.518025856399651,0.20014321001286156,-3.750906725608992,4990.0,0.4799599198396794,0.4080520857823634,0.689337821760342,,,,,,,,,
_10_07_2022_0041,Sex,Female,both,ReoffendedWithinTwoYears,tilde_p,prediction_sufficiency,negative,"{'subset_scan_num_iters': 100, 'subset_scan_penalty': 0, 'minelements': 100}","{'Under 25': [True], 'Race': ['African-American', 'Caucasian', 'Hispanic', 'Other']}",18.720561345713207,0.44051339456122474,"['Race', 'Prior Offenses', 'Under 25', 'ChargeDegree', 'Sex']","['Race', 'Under 25', 'Sex']",6172,0.4551198963058976,4997,0.47948769261556934,1175,0.35148936170212763,0.4251001929836401,0.4251001929836401,246.0,0.3780487804878049,0.5652536355306823,1.6056171224313913,0.7072958489678769,-0.8198144264377252,929.0,0.3444564047362756,0.3879874407053054,0.6339533965649924,,,,,,,,,

